R2-D2: A Modular Baseline for Open-Domain Question Answering

This work presents a novel four-stage open-domain QA pipeline R2-D2 (Rank twice, reaD twice). The pipeline is composed of a retriever, passage reranker, extractive reader, generative reader and a mechanism that aggregates the final prediction from all system's components. We demonstrate its strength across three open-domain QA datasets: NaturalQuestions, TriviaQA and EfficientQA, surpassing state-of-the-art on the first two. Our analysis demonstrates that: (i) combining extractive and generative reader yields absolute improvements up to 5 exact match and it is at least twice as effective as the posterior averaging ensemble of the same models with different parameters, (ii) the extractive reader with fewer parameters can match the performance of the generative reader on extractive QA datasets.

==> data/accuracy-at-k_efficientqa.csv <==
k,r1-p,r2-p,r1-f,r2-f
1,0.4088888888888889,0.5361111111111111,0.4177777777777778,0.5605555555555556
2,0.5188888888888888,0.6333333333333333,0.5366666666666666,0.6716666666666666
3,0.5794444444444444,0.6872222222222222,0.5988888888888889,0.7211111111111111
4,0.6138888888888889,0.7116666666666667,0.6383333333333333,0.7511111111111111
5,0.6444444444444445,0.73,0.6616666666666666,0.77
6,0.6611111111111111,0.7438888888888889,0.6833333333333333,0.7866666666666666
7,0.6772222222222222,0.7538888888888889,0.6966666666666667,0.7977777777777778
8,0.6894444444444444,0.7605555555555555,0.715,0.8061111111111111
9,0.7027777777777777,0.7688888888888888,0.7277777777777777,0.8105555555555556
10,0.7088888888888889,0.7733333333333333,0.7355555555555555,0.8144444444444444
11,0.7161111111111111,0.7794444444444445,0.7438888888888889,0.8172222222222222
12,0.7238888888888889,0.7861111111111111,0.7483333333333333,0.8222222222222222
13,0.7277777777777777,0.7872222222222223,0.7538888888888889,0.8272222222222222
14,0.7333333333333333,0.7905555555555556,0.7577777777777778,0.8288888888888889
15,0.7405555555555555,0.7927777777777778,0.7622222222222222,0.8311111111111111
16,0.7438888888888889,0.7961111111111111,0.7672222222222222,0.8327777777777777
17,0.75,0.7983333333333333,0.7711111111111111,0.8361111111111111
18,0.7544444444444445,0.8005555555555556,0.7761111111111111,0.8372222222222222
19,0.7555555555555555,0.8033333333333333,0.7794444444444445,0.8388888888888889
20,0.7577777777777778,0.8044444444444444,0.7827777777777778,0.8405555555555555
21,0.76,0.8077777777777778,0.7844444444444445,0.8433333333333334
22,0.7633333333333333,0.81,0.7861111111111111,0.8444444444444444
23,0.765,0.8105555555555556,0.79,0.845
24,0.7672222222222222,0.8127777777777778,0.7927777777777778,0.8455555555555555
25,0.7672222222222222,0.8144444444444444,0.7938888888888889,0.8472222222222222
26,0.7683333333333333,0.8155555555555556,0.7994444444444444,0.8494444444444444
27,0.7733333333333333,0.8166666666666667,0.8022222222222222,0.85
28,0.7744444444444445,0.8177777777777778,0.8038888888888889,0.8505555555555555
29,0.7761111111111111,0.8183333333333334,0.8061111111111111,0.8505555555555555
30,0.78,0.8183333333333334,0.8088888888888889,0.8505555555555555
31,0.7816666666666666,0.8183333333333334,0.8105555555555556,0.8511111111111112
32,0.7838888888888889,0.8188888888888889,0.8127777777777778,0.8527777777777777
33,0.7866666666666666,0.82,0.8133333333333334,0.8533333333333334
34,0.7894444444444444,0.8211111111111111,0.8161111111111111,0.855
35,0.7905555555555556,0.8222222222222222,0.8183333333333334,0.8561111111111112
36,0.7911111111111111,0.8244444444444444,0.8205555555555556,0.8572222222222222
37,0.7922222222222223,0.8261111111111111,0.8227777777777778,0.8577777777777778
38,0.7933333333333333,0.8266666666666667,0.8233333333333334,0.8583333333333333
39,0.7938888888888889,0.8272222222222222,0.8233333333333334,0.86
40,0.795,0.8288888888888889,0.8261111111111111,0.8611111111111112
41,0.7961111111111111,0.8288888888888889,0.8272222222222222,0.8622222222222222
42,0.7977777777777778,0.8288888888888889,0.8283333333333334,0.8627777777777778
43,0.7994444444444444,0.8288888888888889,0.8288888888888889,0.8627777777777778
44,0.7994444444444444,0.8294444444444444,0.8288888888888889,0.8644444444444445
45,0.7994444444444444,0.8294444444444444,0.83,0.8644444444444445
46,0.8011111111111111,0.8294444444444444,0.8316666666666667,0.8644444444444445
47,0.8022222222222222,0.83,0.8316666666666667,0.8644444444444445
48,0.8027777777777778,0.83,0.8316666666666667,0.8644444444444445
49,0.8044444444444444,0.8305555555555556,0.8316666666666667,0.8644444444444445
50,0.805,0.8322222222222222,0.8322222222222222,0.865
51,0.8055555555555556,0.8327777777777777,0.8327777777777777,0.865
52,0.8072222222222222,0.8333333333333334,0.8338888888888889,0.8655555555555555
53,0.8094444444444444,0.8333333333333334,0.835,0.8661111111111112
54,0.8094444444444444,0.8338888888888889,0.8355555555555556,0.8661111111111112
55,0.81,0.8338888888888889,0.8361111111111111,0.8666666666666667
56,0.81,0.835,0.8361111111111111,0.8666666666666667
57,0.8111111111111111,0.8361111111111111,0.8377777777777777,0.8672222222222222
58,0.8122222222222222,0.8361111111111111,0.8388888888888889,0.8672222222222222
59,0.8127777777777778,0.8361111111111111,0.8394444444444444,0.8672222222222222
60,0.8138888888888889,0.8361111111111111,0.84,0.8677777777777778
61,0.8138888888888889,0.8366666666666667,0.8405555555555555,0.8677777777777778
62,0.8144444444444444,0.8366666666666667,0.8416666666666667,0.8677777777777778
63,0.8144444444444444,0.8366666666666667,0.8422222222222222,0.8683333333333333
64,0.815,0.8372222222222222,0.8427777777777777,0.8683333333333333
65,0.8155555555555556,0.8388888888888889,0.8433333333333334,0.8683333333333333
66,0.8161111111111111,0.8388888888888889,0.8444444444444444,0.8683333333333333
67,0.8166666666666667,0.8388888888888889,0.8444444444444444,0.8683333333333333
68,0.8172222222222222,0.8394444444444444,0.8444444444444444,0.8683333333333333
69,0.8177777777777778,0.8394444444444444,0.8455555555555555,0.8688888888888889
70,0.8188888888888889,0.84,0.8466666666666667,0.8688888888888889
71,0.8205555555555556,0.84,0.8472222222222222,0.8688888888888889
72,0.8216666666666667,0.84,0.8472222222222222,0.8694444444444445
73,0.8216666666666667,0.84,0.8472222222222222,0.8694444444444445
74,0.8216666666666667,0.8405555555555555,0.8472222222222222,0.8694444444444445
75,0.8216666666666667,0.8405555555555555,0.8472222222222222,0.8705555555555555
76,0.8222222222222222,0.8405555555555555,0.8477777777777777,0.8711111111111111
77,0.8222222222222222,0.8405555555555555,0.8483333333333334,0.8711111111111111
78,0.8227777777777778,0.8405555555555555,0.8483333333333334,0.8716666666666667
79,0.8227777777777778,0.8405555555555555,0.8483333333333334,0.8716666666666667
80,0.8227777777777778,0.8416666666666667,0.8483333333333334,0.8716666666666667
81,0.8227777777777778,0.8416666666666667,0.8488888888888889,0.8716666666666667
82,0.8227777777777778,0.8416666666666667,0.85,0.8716666666666667
83,0.8227777777777778,0.8427777777777777,0.8511111111111112,0.8716666666666667
84,0.8227777777777778,0.8427777777777777,0.8511111111111112,0.8716666666666667
85,0.8244444444444444,0.8427777777777777,0.8511111111111112,0.8716666666666667
86,0.8244444444444444,0.8427777777777777,0.8511111111111112,0.8716666666666667
87,0.8244444444444444,0.8427777777777777,0.8516666666666667,0.8716666666666667
88,0.825,0.8427777777777777,0.8527777777777777,0.8716666666666667
89,0.8255555555555556,0.8427777777777777,0.8527777777777777,0.8716666666666667
90,0.8261111111111111,0.8433333333333334,0.8538888888888889,0.8716666666666667
91,0.8272222222222222,0.8433333333333334,0.8544444444444445,0.8716666666666667
92,0.8283333333333334,0.8433333333333334,0.8544444444444445,0.8722222222222222
93,0.8288888888888889,0.8438888888888889,0.855,0.8722222222222222
94,0.83,0.8438888888888889,0.8555555555555555,0.8722222222222222
95,0.8322222222222222,0.8438888888888889,0.8561111111111112,0.8727777777777778
96,0.8333333333333334,0.8438888888888889,0.8566666666666667,0.8727777777777778
97,0.8338888888888889,0.8444444444444444,0.8572222222222222,0.8727777777777778
98,0.8344444444444444,0.8444444444444444,0.8577777777777778,0.8733333333333333
99,0.8344444444444444,0.8444444444444444,0.8577777777777778,0.8733333333333333
100,0.8344444444444444,0.8444444444444444,0.8577777777777778,0.8733333333333333
101,0.8344444444444444,0.845,0.8588888888888889,0.8738888888888889
102,0.8344444444444444,0.845,0.8588888888888889,0.8738888888888889
103,0.8355555555555556,0.8455555555555555,0.8588888888888889,0.8744444444444445
104,0.8355555555555556,0.8455555555555555,0.8594444444444445,0.8744444444444445
105,0.8361111111111111,0.8455555555555555,0.86,0.8744444444444445
106,0.8361111111111111,0.8455555555555555,0.86,0.875
107,0.8361111111111111,0.8455555555555555,0.8605555555555555,0.8755555555555555
108,0.8361111111111111,0.8455555555555555,0.8605555555555555,0.8755555555555555
109,0.8372222222222222,0.8461111111111111,0.8605555555555555,0.8755555555555555
110,0.8383333333333334,0.8466666666666667,0.8611111111111112,0.8755555555555555
111,0.8383333333333334,0.8466666666666667,0.8616666666666667,0.8761111111111111
112,0.8388888888888889,0.8466666666666667,0.8622222222222222,0.8761111111111111
113,0.8388888888888889,0.8466666666666667,0.8627777777777778,0.8761111111111111
114,0.8394444444444444,0.8466666666666667,0.8627777777777778,0.8761111111111111
115,0.8394444444444444,0.8466666666666667,0.8633333333333333,0.8761111111111111
116,0.84,0.8472222222222222,0.8633333333333333,0.8761111111111111
117,0.84,0.8472222222222222,0.8633333333333333,0.8761111111111111
118,0.8405555555555555,0.8472222222222222,0.8633333333333333,0.8761111111111111
119,0.8405555555555555,0.8472222222222222,0.8638888888888889,0.8761111111111111
120,0.8405555555555555,0.8472222222222222,0.8638888888888889,0.8766666666666667
121,0.8405555555555555,0.8472222222222222,0.8638888888888889,0.8772222222222222
122,0.8411111111111111,0.8472222222222222,0.8638888888888889,0.8783333333333333
123,0.8416666666666667,0.8472222222222222,0.8644444444444445,0.8783333333333333
124,0.8422222222222222,0.8472222222222222,0.8644444444444445,0.8783333333333333
125,0.8427777777777777,0.8477777777777777,0.865,0.8783333333333333
126,0.8433333333333334,0.8477777777777777,0.8655555555555555,0.8783333333333333
127,0.8433333333333334,0.8477777777777777,0.8655555555555555,0.8783333333333333
128,0.8433333333333334,0.8483333333333334,0.8661111111111112,0.8788888888888889
129,0.8438888888888889,0.8483333333333334,0.8661111111111112,0.8788888888888889
130,0.8438888888888889,0.8488888888888889,0.8661111111111112,0.8788888888888889
131,0.8444444444444444,0.8488888888888889,0.8661111111111112,0.8788888888888889
132,0.8444444444444444,0.8494444444444444,0.8661111111111112,0.8788888888888889
133,0.845,0.8505555555555555,0.8661111111111112,0.8788888888888889
134,0.845,0.8505555555555555,0.8661111111111112,0.8788888888888889
135,0.845,0.8511111111111112,0.8666666666666667,0.8794444444444445
136,0.845,0.8511111111111112,0.8666666666666667,0.8794444444444445
137,0.845,0.8516666666666667,0.8666666666666667,0.8794444444444445
138,0.845,0.8522222222222222,0.8672222222222222,0.8794444444444445
139,0.845,0.8522222222222222,0.8672222222222222,0.8794444444444445
140,0.8455555555555555,0.8522222222222222,0.8672222222222222,0.8794444444444445
141,0.8455555555555555,0.8522222222222222,0.8688888888888889,0.8794444444444445
142,0.8455555555555555,0.8522222222222222,0.8688888888888889,0.8794444444444445
143,0.8455555555555555,0.8522222222222222,0.8688888888888889,0.8794444444444445
144,0.8461111111111111,0.8522222222222222,0.8688888888888889,0.88
145,0.8461111111111111,0.8522222222222222,0.87,0.88
146,0.8466666666666667,0.8533333333333334,0.8705555555555555,0.8805555555555555
147,0.8466666666666667,0.8533333333333334,0.8705555555555555,0.8805555555555555
148,0.8472222222222222,0.8533333333333334,0.8705555555555555,0.8805555555555555
149,0.8472222222222222,0.8533333333333334,0.8705555555555555,0.8805555555555555
150,0.8483333333333334,0.8538888888888889,0.8705555555555555,0.8805555555555555
151,0.8488888888888889,0.8538888888888889,0.8711111111111111,0.8805555555555555
152,0.8494444444444444,0.8538888888888889,0.8716666666666667,0.8805555555555555
153,0.8494444444444444,0.8538888888888889,0.8727777777777778,0.8805555555555555
154,0.8494444444444444,0.8538888888888889,0.8727777777777778,0.8811111111111111
155,0.8494444444444444,0.8544444444444445,0.8727777777777778,0.8811111111111111
156,0.85,0.855,0.8727777777777778,0.8816666666666667
157,0.8511111111111112,0.855,0.8733333333333333,0.8816666666666667
158,0.8516666666666667,0.855,0.8733333333333333,0.8816666666666667
159,0.8516666666666667,0.855,0.8733333333333333,0.8822222222222222
160,0.8516666666666667,0.855,0.8744444444444445,0.8827777777777778
161,0.8516666666666667,0.855,0.875,0.8827777777777778
162,0.8522222222222222,0.855,0.875,0.8827777777777778
163,0.8527777777777777,0.855,0.875,0.8827777777777778
164,0.8527777777777777,0.8555555555555555,0.8755555555555555,0.8827777777777778
165,0.8527777777777777,0.8561111111111112,0.8755555555555555,0.8827777777777778
166,0.8533333333333334,0.8561111111111112,0.8755555555555555,0.8827777777777778
167,0.8533333333333334,0.8561111111111112,0.8755555555555555,0.8827777777777778
168,0.8533333333333334,0.8561111111111112,0.8761111111111111,0.8827777777777778
169,0.8538888888888889,0.8561111111111112,0.8761111111111111,0.8827777777777778
170,0.8538888888888889,0.8561111111111112,0.8761111111111111,0.8827777777777778
171,0.8538888888888889,0.8561111111111112,0.8766666666666667,0.8827777777777778
172,0.8538888888888889,0.8561111111111112,0.8777777777777778,0.8827777777777778
173,0.8538888888888889,0.8561111111111112,0.8777777777777778,0.8833333333333333
174,0.8544444444444445,0.8561111111111112,0.8788888888888889,0.8838888888888888
175,0.8544444444444445,0.8561111111111112,0.8794444444444445,0.8838888888888888
176,0.855,0.8566666666666667,0.88,0.8838888888888888
177,0.855,0.8566666666666667,0.8805555555555555,0.8838888888888888
178,0.855,0.8566666666666667,0.8805555555555555,0.8844444444444445
179,0.8555555555555555,0.8572222222222222,0.8805555555555555,0.8844444444444445
180,0.8555555555555555,0.8572222222222222,0.8811111111111111,0.8844444444444445
181,0.8555555555555555,0.8572222222222222,0.8816666666666667,0.8844444444444445
182,0.8555555555555555,0.8572222222222222,0.8822222222222222,0.8844444444444445
183,0.8561111111111112,0.8572222222222222,0.8822222222222222,0.8844444444444445
184,0.8561111111111112,0.8572222222222222,0.8822222222222222,0.8844444444444445
185,0.8561111111111112,0.8572222222222222,0.8822222222222222,0.8844444444444445
186,0.8561111111111112,0.8572222222222222,0.8827777777777778,0.8844444444444445
187,0.8561111111111112,0.8572222222222222,0.8827777777777778,0.8844444444444445
188,0.8561111111111112,0.8572222222222222,0.8827777777777778,0.8844444444444445
189,0.8561111111111112,0.8572222222222222,0.8827777777777778,0.8844444444444445
190,0.8561111111111112,0.8572222222222222,0.8833333333333333,0.8844444444444445
191,0.8561111111111112,0.8572222222222222,0.8833333333333333,0.8844444444444445
192,0.8561111111111112,0.8572222222222222,0.8833333333333333,0.8844444444444445
193,0.8561111111111112,0.8572222222222222,0.8833333333333333,0.8844444444444445
194,0.8566666666666667,0.8572222222222222,0.8833333333333333,0.8844444444444445
195,0.8566666666666667,0.8577777777777778,0.8838888888888888,0.8844444444444445
196,0.8566666666666667,0.8577777777777778,0.8838888888888888,0.8844444444444445
197,0.8577777777777778,0.8577777777777778,0.8838888888888888,0.8844444444444445
198,0.8577777777777778,0.8577777777777778,0.8838888888888888,0.8844444444444445
199,0.8577777777777778,0.8577777777777778,0.8838888888888888,0.8844444444444445
200,0.8577777777777778,0.8577777777777778,0.8844444444444445,0.8844444444444445


==> data/accuracy-at-k_nq-open-dev.csv <==
k,r1-p,r2-p,r1-f,r2-f
1,0.44592897110882723,0.5541852232499714,0.4486696357199954,0.5734840698869476
2,0.5474477560808496,0.6481671805412813,0.5541852232499714,0.6713486353774124
3,0.5988352175402535,0.6919036199611739,0.609226904190933,0.7194244604316546
4,0.6325225533858627,0.7170263788968825,0.6456549046477104,0.7471736896197327
5,0.6562749800159872,0.7321000342583076,0.6681511933310494,0.7648738152335275
6,0.6752312435765673,0.7451181911613566,0.6857371245860454,0.7761790567545963
7,0.6891629553500057,0.7547105173004454,0.701381751741464,0.7866849377640744
8,0.7008107799474705,0.762589928057554,0.714399908644513,0.7946785428799817
9,0.7102889117277607,0.7692132008678771,0.7265045106771726,0.8003882608199155
10,0.718282516843668,0.7737809752198241,0.7359826424574626,0.8042708690190704
11,0.7253625670891858,0.7776635834189791,0.7443188306497659,0.8090670320886149
12,0.7314148681055156,0.780518442388946,0.7513988808952837,0.8127212515701724
13,0.736896197327852,0.7831449126413155,0.7567660157588215,0.8162612766929314
14,0.7397510562978189,0.7859997716112824,0.7608770126755738,0.8193445243804957
15,0.7442046362909672,0.7887404362224506,0.7651022039511248,0.8218568002740665
16,0.7484298275665182,0.7909101290396254,0.7692132008678771,0.8236839100148453
17,0.7516272696128812,0.7925088500628069,0.7722964485554413,0.8258536028320201
18,0.7552814890944387,0.7947927372387804,0.7760648623957976,0.8274523238552015
19,0.758364736782003,0.7963914582619619,0.7786913326481671,0.8295078223135777
20,0.7612195957519698,0.7977617905675459,0.7812036085417381,0.8314491264131552
21,0.7643028434395341,0.7995889003083247,0.7842868562293023,0.8333904305127326
22,0.7663583418979102,0.8014160100491036,0.7883978531460546,0.8349891515359141
23,0.7685280347150851,0.8029005367134864,0.7915952951924174,0.8364736782002969
24,0.7711545049674546,0.8039282859426744,0.7939933767271897,0.8377298161470823
25,0.7732100034258308,0.8051844238894599,0.7958204864679684,0.8388717597350691
26,0.7754938906018043,0.8056412013246546,0.7977617905675459,0.8391001484526665
27,0.7776635834189791,0.8062121731186479,0.8007308438963116,0.8398995089642571
28,0.7792623044421606,0.80689733927144,0.803014731072285,0.8406988694758479
29,0.7806326367477446,0.807239922347836,0.8042708690190704,0.8412698412698413
30,0.7817745803357314,0.807925088500628,0.8062121731186479,0.8422975904990293
31,0.7831449126413155,0.8087244490122188,0.8078108941418294,0.8430969510106201
32,0.7849720223820943,0.8094096151650109,0.8091812264474135,0.8435537284458148
33,0.7862281603288798,0.8097521982414069,0.8104373643941989,0.8444672833162041
34,0.7874842982756651,0.8107799474705949,0.8115793079821857,0.8452666438277949
35,0.7880552700696586,0.811465113623387,0.8132922233641658,0.8457234212629896
36,0.789311408016444,0.8120360854173804,0.8150051387461459,0.8461801986981843
37,0.7899965741692361,0.8126070572113737,0.8169464428457234,0.8467511704921777
38,0.7905675459632294,0.8135206120817632,0.8178599977161128,0.8474363366449698
39,0.7912527121160214,0.8136348064405619,0.8194587187392943,0.8477789197213658
40,0.7926230444216056,0.8139773895169579,0.8208290510448784,0.8486924745917551
41,0.7934224049331963,0.8144341669521525,0.8223135777092612,0.8492634463857486
42,0.7942217654447871,0.8155761105401393,0.8233413269384492,0.8500628068973393
43,0.7952495146739751,0.8159186936165354,0.82414068745004,0.8505195843325339
44,0.7954779033915724,0.81637547105173,0.825168436679228,0.8507479730501313
45,0.7968482356971566,0.8174032202809182,0.8256252141144228,0.8509763617677287
46,0.7970766244147539,0.8178599977161128,0.8272239351376042,0.8512047504853261
47,0.7977617905675459,0.8185451638689049,0.8279091012903963,0.8518899166381181
48,0.7983327623615394,0.8191161356628982,0.828708461801987,0.8522324997145141
49,0.7995889003083247,0.8198013018156903,0.8292794335959803,0.8523466940733128
50,0.8006166495375129,0.819915496174489,0.8298504053899738,0.8528034715085074
51,0.8011876213315062,0.820258079250885,0.8307639602603631,0.8531460545849036
52,0.8015302044079022,0.8207148566860797,0.8311065433367592,0.8533744433025009
53,0.8024437592782917,0.820943245403677,0.8315633207719538,0.8538312207376956
54,0.803014731072285,0.8215142171976705,0.8323626812835446,0.8544021925316889
55,0.8040424803014731,0.8221993833504625,0.8328194587187393,0.8548589699668836
56,0.8043850633778691,0.8225419664268585,0.833276236153934,0.8549731643256823
57,0.8051844238894599,0.8231129382208519,0.8337330135891287,0.8552015530432797
58,0.8057553956834532,0.8235697156560466,0.8341897910243234,0.8556583304784744
59,0.8060979787598492,0.8235697156560466,0.8347607628183168,0.8556583304784744
60,0.8066689505538427,0.82414068745004,0.8356743176887061,0.8558867191960717
61,0.8070115336302387,0.8247116592440333,0.8363594838414983,0.8562293022724677
62,0.8076966997830307,0.8249400479616307,0.8365878725590956,0.8565718853488637
63,0.807925088500628,0.825168436679228,0.8370446499942903,0.8568002740664611
64,0.8086102546534201,0.8253968253968254,0.8376156217882836,0.8569144684252598
65,0.8094096151650109,0.8258536028320201,0.838186593582277,0.8571428571428571
66,0.8102089756766016,0.8259677971908188,0.8385291766586731,0.8573712458604545
67,0.8106657531117962,0.8261961859084161,0.8391001484526665,0.8577138289368506
68,0.8115793079821857,0.8264245746260135,0.8395569258878611,0.8579422176544479
69,0.8120360854173804,0.8265387689848122,0.8398995089642571,0.8582848007308439
70,0.8126070572113737,0.8269955464200068,0.8401278976818545,0.8583989950896426
71,0.8129496402877698,0.8272239351376042,0.8404704807582506,0.8586273838072399
72,0.8136348064405619,0.8275665182140002,0.8410414525522439,0.8587415781660386
73,0.8140915838757565,0.8275665182140002,0.8416124243462373,0.8589699668836359
74,0.8144341669521525,0.8279091012903963,0.8421833961402306,0.8593125499600319
75,0.8147767500285485,0.828365878725591,0.8426401735754254,0.859655133036428
76,0.8150051387461459,0.828365878725591,0.8427543679342241,0.8598835217540254
77,0.815347721822542,0.8285942674431883,0.8432111453694188,0.8598835217540254
78,0.8159186936165354,0.8285942674431883,0.8435537284458148,0.8601119104716227
79,0.816032887975334,0.828708461801987,0.8440105058810095,0.8601119104716227
80,0.8162612766929314,0.8288226561607857,0.8442388945986068,0.8603402991892201
81,0.8169464428457234,0.8288226561607857,0.8444672833162041,0.8605686879068174
82,0.8177458033573142,0.8288226561607857,0.8446956720338016,0.8606828822656161
83,0.8180883864337102,0.8291652392371817,0.8450382551101976,0.8607970766244147
84,0.8183167751513075,0.829393627954779,0.8454950325453923,0.8607970766244147
85,0.8184309695101062,0.8296220166723763,0.8459518099805869,0.8610254653420121
86,0.8186593582277035,0.829736211031175,0.8461801986981843,0.8614822427772068
87,0.8191161356628982,0.8299645997487725,0.8464085874157816,0.8615964371360055
88,0.8194587187392943,0.8299645997487725,0.8467511704921777,0.8618248258536029
89,0.819915496174489,0.8299645997487725,0.8472079479273724,0.8618248258536029
90,0.8200296905332877,0.8303071828251685,0.8475505310037684,0.8618248258536029
91,0.8200296905332877,0.8304213771839671,0.8476647253625671,0.8618248258536029
92,0.8200296905332877,0.8305355715427658,0.8481215027977618,0.8618248258536029
93,0.820258079250885,0.8308781546191618,0.8482356971565604,0.8619390202124015
94,0.8208290510448784,0.8312207376955578,0.8484640858741578,0.8620532145712002
95,0.8211716341212744,0.8312207376955578,0.8488066689505538,0.8620532145712002
96,0.821285828480073,0.8314491264131552,0.8489208633093526,0.8623957976475962
97,0.8217426059152678,0.8316775151307525,0.8491492520269499,0.8625099920063949
98,0.8218568002740665,0.8317917094895512,0.8494918351033459,0.8626241863651936
99,0.8221993833504625,0.8321342925659473,0.8497202238209433,0.8626241863651936
100,0.8227703551444558,0.8323626812835446,0.8500628068973393,0.8626241863651936
101,0.8232271325796505,0.8323626812835446,0.8504053899737353,0.8628525750827909
102,0.8234555212972479,0.8324768756423433,0.8505195843325339,0.8628525750827909
103,0.8235697156560466,0.8327052643599406,0.8507479730501313,0.8628525750827909
104,0.8240264930912413,0.832933653077538,0.8512047504853261,0.8630809638003882
105,0.8242548818088387,0.8330478474363366,0.8515473335617221,0.8630809638003882
106,0.824483270526436,0.8330478474363366,0.8518899166381181,0.8631951581591869
107,0.824825853602832,0.833276236153934,0.8518899166381181,0.8631951581591869
108,0.8252826310380267,0.8333904305127326,0.8521183053557154,0.8631951581591869
109,0.8258536028320201,0.8335046248715313,0.8525750827909101,0.8631951581591869
110,0.8261961859084161,0.8335046248715313,0.8531460545849036,0.8633093525179856
111,0.8265387689848122,0.8335046248715313,0.8533744433025009,0.8633093525179856
112,0.8266529633436108,0.83361881923033,0.8536028320200982,0.8634235468767842
113,0.8267671577024095,0.8338472079479273,0.8541738038140916,0.8634235468767842
114,0.8271097407788055,0.833961402306726,0.8545163868904876,0.8634235468767842
115,0.8274523238552015,0.833961402306726,0.8549731643256823,0.8635377412355829
116,0.8279091012903963,0.833961402306726,0.8550873586844809,0.8635377412355829
117,0.828023295649195,0.833961402306726,0.8552015530432797,0.8636519355943817
118,0.828365878725591,0.833961402306726,0.8555441361196757,0.863880324311979
119,0.828708461801987,0.8341897910243234,0.8561151079136691,0.863880324311979
120,0.828708461801987,0.8344181797419208,0.8563434966312664,0.863880324311979
121,0.8288226561607857,0.8347607628183168,0.8565718853488637,0.8643371017471737
122,0.8288226561607857,0.8348749571771155,0.8569144684252598,0.8643371017471737
123,0.829051044878383,0.8348749571771155,0.8570286627840584,0.8644512961059724
124,0.8291652392371817,0.8349891515359141,0.8570286627840584,0.864565490464771
125,0.8292794335959803,0.8351033458947128,0.8573712458604545,0.864565490464771
126,0.8292794335959803,0.8352175402535115,0.8574854402192532,0.8646796848235697
127,0.8295078223135777,0.8352175402535115,0.8574854402192532,0.8652506566175631
128,0.8295078223135777,0.8353317346123101,0.8577138289368506,0.8652506566175631
129,0.8296220166723763,0.8353317346123101,0.8579422176544479,0.8653648509763617
130,0.829736211031175,0.8357885120475048,0.8582848007308439,0.8655932396939591
131,0.8300787941075711,0.8359027064063035,0.8583989950896426,0.8657074340527577
132,0.8305355715427658,0.8361310951239008,0.8587415781660386,0.8657074340527577
133,0.8308781546191618,0.8364736782002969,0.8590841612424346,0.8657074340527577
134,0.8311065433367592,0.8365878725590956,0.8590841612424346,0.8657074340527577
135,0.8311065433367592,0.8365878725590956,0.8591983556012333,0.8658216284115565
136,0.8315633207719538,0.8365878725590956,0.8593125499600319,0.8659358227703552
137,0.8316775151307525,0.8367020669178943,0.8593125499600319,0.8659358227703552
138,0.8320200982071486,0.8367020669178943,0.8593125499600319,0.8659358227703552
139,0.8320200982071486,0.836816261276693,0.8593125499600319,0.8660500171291539
140,0.832248486924746,0.8369304556354916,0.8597693273952267,0.8662784058467512
141,0.8323626812835446,0.8370446499942903,0.8598835217540254,0.8662784058467512
142,0.8324768756423433,0.837158844353089,0.8601119104716227,0.8662784058467512
143,0.8328194587187393,0.8372730387118876,0.8602261048304214,0.8662784058467512
144,0.8328194587187393,0.8372730387118876,0.8604544935480187,0.8662784058467512
145,0.8331620417951353,0.8372730387118876,0.8605686879068174,0.8663926002055499
146,0.8331620417951353,0.837501427429485,0.8605686879068174,0.8663926002055499
147,0.8333904305127326,0.837501427429485,0.8606828822656161,0.8663926002055499
148,0.8335046248715313,0.8377298161470823,0.8610254653420121,0.8663926002055499
149,0.83361881923033,0.837844010505881,0.8612538540596094,0.8666209889231472
150,0.83361881923033,0.837844010505881,0.8615964371360055,0.8666209889231472
151,0.833961402306726,0.8379582048646796,0.8620532145712002,0.8666209889231472
152,0.8341897910243234,0.8379582048646796,0.8621674089299989,0.8666209889231472
153,0.8344181797419208,0.8379582048646796,0.8622816032887975,0.8667351832819459
154,0.8348749571771155,0.8380723992234783,0.8625099920063949,0.8669635719995432
155,0.8348749571771155,0.838186593582277,0.8627383807239922,0.8669635719995432
156,0.8349891515359141,0.838186593582277,0.8629667694415896,0.8669635719995432
157,0.8352175402535115,0.8383007879410758,0.8635377412355829,0.8670777663583419
158,0.8354459289711088,0.8383007879410758,0.8636519355943817,0.8670777663583419
159,0.8354459289711088,0.8385291766586731,0.8637661299531804,0.8670777663583419
160,0.8354459289711088,0.8387575653762704,0.863880324311979,0.8670777663583419
161,0.8354459289711088,0.8387575653762704,0.8641087130295764,0.8670777663583419
162,0.8354459289711088,0.8387575653762704,0.864222907388375,0.8670777663583419
163,0.8359027064063035,0.8387575653762704,0.864222907388375,0.8670777663583419
164,0.8362452894826996,0.8388717597350691,0.864222907388375,0.8673061550759392
165,0.8364736782002969,0.8389859540938678,0.864565490464771,0.8673061550759392
166,0.8365878725590956,0.8389859540938678,0.864908073541167,0.8673061550759392
167,0.836816261276693,0.8389859540938678,0.864908073541167,0.8674203494347379
168,0.8369304556354916,0.8389859540938678,0.864908073541167,0.8674203494347379
169,0.8370446499942903,0.8391001484526665,0.8650222678999657,0.8675345437935366
170,0.837501427429485,0.8392143428114651,0.8651364622587644,0.8675345437935366
171,0.837844010505881,0.8394427315290625,0.8654790453351604,0.8675345437935366
172,0.8380723992234783,0.8394427315290625,0.8654790453351604,0.8676487381523352
173,0.8383007879410758,0.8395569258878611,0.8657074340527577,0.8676487381523352
174,0.8384149822998744,0.8395569258878611,0.8658216284115565,0.8676487381523352
175,0.8387575653762704,0.8395569258878611,0.8658216284115565,0.8677629325111339
176,0.8388717597350691,0.8396711202466598,0.8659358227703552,0.8677629325111339
177,0.8388717597350691,0.8397853146054585,0.8662784058467512,0.8677629325111339
178,0.8391001484526665,0.8397853146054585,0.8665067945643485,0.8677629325111339
179,0.8392143428114651,0.8397853146054585,0.8665067945643485,0.8677629325111339
180,0.8392143428114651,0.8397853146054585,0.8665067945643485,0.8678771268699327
181,0.8393285371702638,0.8398995089642571,0.8666209889231472,0.8678771268699327
182,0.8393285371702638,0.8398995089642571,0.8668493776407445,0.8679913212287313
183,0.8393285371702638,0.8400137033230558,0.8668493776407445,0.8682197099463287
184,0.8393285371702638,0.8401278976818545,0.8668493776407445,0.8683339043051274
185,0.8394427315290625,0.8401278976818545,0.8669635719995432,0.8683339043051274
186,0.8394427315290625,0.8403562863994518,0.8673061550759392,0.8683339043051274
187,0.8394427315290625,0.8404704807582506,0.8674203494347379,0.868448098663926
188,0.8395569258878611,0.8404704807582506,0.8674203494347379,0.868448098663926
189,0.8396711202466598,0.8404704807582506,0.8674203494347379,0.868448098663926
190,0.8397853146054585,0.8404704807582506,0.8674203494347379,0.8685622930227247
191,0.8397853146054585,0.8404704807582506,0.8675345437935366,0.8685622930227247
192,0.8397853146054585,0.8404704807582506,0.8676487381523352,0.8685622930227247
193,0.8400137033230558,0.8404704807582506,0.8676487381523352,0.8685622930227247
194,0.8401278976818545,0.8405846751170493,0.8677629325111339,0.8685622930227247
195,0.8404704807582506,0.8406988694758479,0.8682197099463287,0.8685622930227247
196,0.8408130638346466,0.8406988694758479,0.868448098663926,0.8686764873815234
197,0.8410414525522439,0.8409272581934453,0.868790681740322,0.8686764873815234
198,0.8412698412698413,0.8410414525522439,0.868790681740322,0.8689048760991207
199,0.8412698412698413,0.8411556469110426,0.8690190704579194,0.8690190704579194
200,0.8412698412698413,0.8412698412698413,0.8690190704579194,0.8690190704579194


==> data/accuracy-at-k_nq-open-test.csv <==
k,r1-p,r2-p,r1-f,r2-f
1,0.4631578947368421,0.560387811634349,0.4645429362880886,0.5817174515235457
2,0.5570637119113574,0.6529085872576177,0.5673130193905818,0.6789473684210526
3,0.615235457063712,0.6916897506925208,0.6293628808864266,0.7249307479224377
4,0.6443213296398892,0.7202216066481995,0.6623268698060942,0.750415512465374
5,0.6637119113573408,0.7362880886426593,0.6861495844875346,0.7681440443213297
6,0.681994459833795,0.7490304709141274,0.7030470914127424,0.781994459833795
7,0.6991689750692521,0.7590027700831025,0.7174515235457064,0.7922437673130194
8,0.7127423822714681,0.7678670360110803,0.7337950138504156,0.8013850415512466
9,0.7218836565096953,0.7736842105263158,0.7445983379501385,0.807202216066482
10,0.7290858725761773,0.779224376731302,0.7526315789473684,0.8138504155124654
11,0.7354570637119113,0.7847645429362881,0.7598337950138504,0.8193905817174515
12,0.7415512465373961,0.7889196675900277,0.7656509695290858,0.824376731301939
13,0.745983379501385,0.7930747922437673,0.7714681440443213,0.8277008310249307
14,0.7523545706371191,0.7950138504155124,0.7767313019390581,0.8304709141274238
15,0.7592797783933518,0.7994459833795013,0.7844875346260388,0.8329639889196676
16,0.7637119113573407,0.8024930747922437,0.7869806094182825,0.8362880886426592
17,0.7681440443213297,0.8063711911357341,0.7914127423822714,0.8373961218836565
18,0.77202216066482,0.8083102493074792,0.7952908587257618,0.8407202216066482
19,0.7745152354570637,0.8091412742382271,0.8008310249307479,0.8434903047091413
20,0.7781163434903047,0.8099722991689751,0.8058171745152355,0.8445983379501385
21,0.7808864265927978,0.8138504155124654,0.8083102493074792,0.846814404432133
22,0.7831024930747923,0.8155124653739613,0.8105263157894737,0.8487534626038781
23,0.7858725761772853,0.817174515235457,0.8127423822714681,0.849584487534626
24,0.7889196675900277,0.8174515235457064,0.814404432132964,0.8512465373961219
25,0.7908587257617729,0.8185595567867036,0.8177285318559557,0.8518005540166205
26,0.7922437673130194,0.8204986149584488,0.8193905817174515,0.8523545706371192
27,0.7939058171745152,0.820775623268698,0.8213296398891967,0.8537396121883657
28,0.7955678670360111,0.820775623268698,0.8224376731301939,0.8545706371191135
29,0.7958448753462604,0.821606648199446,0.8238227146814404,0.8562326869806094
30,0.7972299168975069,0.8221606648199447,0.8249307479224377,0.8573407202216067
31,0.7983379501385042,0.8227146814404432,0.8260387811634349,0.8578947368421053
32,0.7991689750692521,0.8235457063711912,0.8282548476454293,0.8587257617728532
33,0.7997229916897507,0.824376731301939,0.8304709141274238,0.8595567867036011
34,0.8008310249307479,0.8252077562326869,0.8313019390581717,0.8598337950138504
35,0.8024930747922437,0.8260387811634349,0.8321329639889197,0.8603878116343491
36,0.8038781163434903,0.8268698060941828,0.8337950138504155,0.8609418282548477
37,0.8055401662049861,0.8282548476454293,0.8340720221606648,0.8612188365650969
38,0.8058171745152355,0.8285318559556787,0.8354570637119113,0.8626038781163435
39,0.8063711911357341,0.8285318559556787,0.8362880886426592,0.8642659279778393
40,0.807202216066482,0.8285318559556787,0.8371191135734072,0.864819944598338
41,0.8077562326869806,0.8293628808864266,0.8382271468144045,0.8650969529085872
42,0.8088642659279779,0.8296398891966759,0.8390581717451524,0.8650969529085872
43,0.8091412742382271,0.8304709141274238,0.8398891966759002,0.8662049861495845
44,0.8091412742382271,0.8304709141274238,0.8412742382271469,0.8664819944598338
45,0.8099722991689751,0.8315789473684211,0.8421052631578947,0.8667590027700831
46,0.8113573407202216,0.832409972299169,0.8434903047091413,0.8681440443213296
47,0.8124653739612189,0.8326869806094183,0.8440443213296399,0.868421052631579
48,0.8132963988919668,0.8337950138504155,0.8443213296398892,0.8689750692520776
49,0.8152354570637119,0.8340720221606648,0.8448753462603878,0.8695290858725762
50,0.8163434903047091,0.8343490304709141,0.845983379501385,0.8700831024930747
51,0.8168975069252078,0.8346260387811635,0.8462603878116344,0.8703601108033241
52,0.817174515235457,0.8351800554016621,0.846814404432133,0.8706371191135734
53,0.817174515235457,0.83601108033241,0.8470914127423823,0.8709141274238227
54,0.818005540166205,0.8362880886426592,0.8470914127423823,0.871191135734072
55,0.8185595567867036,0.8365650969529086,0.8476454293628809,0.8714681440443214
56,0.8193905817174515,0.8365650969529086,0.8484764542936288,0.8722991689750692
57,0.8199445983379502,0.8371191135734072,0.8490304709141274,0.8722991689750692
58,0.820775623268698,0.8373961218836565,0.849584487534626,0.8725761772853186
59,0.8213296398891967,0.8379501385041551,0.8498614958448754,0.8734072022160665
60,0.8218836565096953,0.8385041551246537,0.8509695290858725,0.8734072022160665
61,0.8224376731301939,0.8390581717451524,0.8518005540166205,0.8736842105263158
62,0.8235457063711912,0.839612188365651,0.8526315789473684,0.8739612188365651
63,0.8240997229916898,0.8404432132963989,0.853185595567867,0.8739612188365651
64,0.8246537396121884,0.8407202216066482,0.8542936288088643,0.8742382271468144
65,0.8254847645429363,0.8409972299168975,0.8545706371191135,0.8745152354570637
66,0.8268698060941828,0.8418282548476455,0.8554016620498615,0.8745152354570637
67,0.8268698060941828,0.8421052631578947,0.8556786703601108,0.874792243767313
68,0.8271468144044322,0.842382271468144,0.8562326869806094,0.8753462603878116
69,0.8274238227146814,0.842382271468144,0.856786703601108,0.8753462603878116
70,0.8274238227146814,0.842382271468144,0.8573407202216067,0.875623268698061
71,0.8277008310249307,0.8426592797783934,0.8578947368421053,0.875623268698061
72,0.8277008310249307,0.8429362880886426,0.8581717451523546,0.875623268698061
73,0.8279778393351801,0.8429362880886426,0.8584487534626039,0.8764542936288089
74,0.8285318559556787,0.8429362880886426,0.8584487534626039,0.8770083102493075
75,0.8290858725761773,0.8429362880886426,0.8587257617728532,0.8770083102493075
76,0.8290858725761773,0.8434903047091413,0.8587257617728532,0.8772853185595568
77,0.8296398891966759,0.8434903047091413,0.8587257617728532,0.8772853185595568
78,0.8299168975069252,0.8440443213296399,0.8587257617728532,0.8778393351800554
79,0.8301939058171746,0.8440443213296399,0.8587257617728532,0.8781163434903048
80,0.8301939058171746,0.8443213296398892,0.8590027700831024,0.8781163434903048
81,0.8304709141274238,0.8448753462603878,0.8595567867036011,0.8781163434903048
82,0.8310249307479224,0.8451523545706371,0.8598337950138504,0.8781163434903048
83,0.8315789473684211,0.8454293628808864,0.8601108033240997,0.878393351800554
84,0.8315789473684211,0.8454293628808864,0.8606648199445983,0.8786703601108034
85,0.8321329639889197,0.8457063711911358,0.8609418282548477,0.8786703601108034
86,0.8321329639889197,0.845983379501385,0.8612188365650969,0.8786703601108034
87,0.832409972299169,0.845983379501385,0.8612188365650969,0.8786703601108034
88,0.832409972299169,0.8462603878116344,0.8620498614958448,0.8786703601108034
89,0.8326869806094183,0.8462603878116344,0.8623268698060942,0.8789473684210526
90,0.8343490304709141,0.8462603878116344,0.8628808864265928,0.8789473684210526
91,0.8346260387811635,0.8462603878116344,0.8637119113573407,0.8789473684210526
92,0.8354570637119113,0.8462603878116344,0.8642659279778393,0.8792243767313019
93,0.8354570637119113,0.8465373961218836,0.8645429362880886,0.8795013850415513
94,0.8354570637119113,0.846814404432133,0.8650969529085872,0.8795013850415513
95,0.8357340720221607,0.8470914127423823,0.8653739612188366,0.8797783933518005
96,0.8357340720221607,0.8470914127423823,0.8653739612188366,0.8797783933518005
97,0.8362880886426592,0.8470914127423823,0.8656509695290858,0.8800554016620499
98,0.8365650969529086,0.8473684210526315,0.8656509695290858,0.8803324099722992
99,0.8365650969529086,0.8473684210526315,0.8659279778393352,0.8803324099722992
100,0.8368421052631579,0.8473684210526315,0.8667590027700831,0.8803324099722992
101,0.8371191135734072,0.8479224376731302,0.8667590027700831,0.8803324099722992
102,0.8376731301939058,0.8479224376731302,0.8670360110803325,0.8808864265927978
103,0.8376731301939058,0.8479224376731302,0.8670360110803325,0.8808864265927978
104,0.8376731301939058,0.8479224376731302,0.8678670360110803,0.8808864265927978
105,0.8379501385041551,0.8479224376731302,0.868421052631579,0.8808864265927978
106,0.8379501385041551,0.8481994459833795,0.868421052631579,0.881163434903047
107,0.8379501385041551,0.8487534626038781,0.868421052631579,0.881163434903047
108,0.8382271468144045,0.8487534626038781,0.868421052631579,0.8814404432132964
109,0.8382271468144045,0.8490304709141274,0.868421052631579,0.8814404432132964
110,0.8385041551246537,0.8490304709141274,0.8689750692520776,0.881994459833795
111,0.838781163434903,0.8493074792243768,0.8695290858725762,0.881994459833795
112,0.838781163434903,0.8493074792243768,0.8700831024930747,0.881994459833795
113,0.8390581717451524,0.8493074792243768,0.8700831024930747,0.8822714681440443
114,0.8393351800554016,0.8498614958448754,0.8706371191135734,0.8822714681440443
115,0.839612188365651,0.850415512465374,0.8714681440443214,0.8822714681440443
116,0.8401662049861496,0.8506925207756233,0.8717451523545706,0.8828254847645429
117,0.8407202216066482,0.8512465373961219,0.87202216066482,0.8831024930747923
118,0.8412742382271469,0.8512465373961219,0.87202216066482,0.8833795013850415
119,0.8412742382271469,0.8512465373961219,0.87202216066482,0.8833795013850415
120,0.8412742382271469,0.8512465373961219,0.87202216066482,0.8836565096952909
121,0.8412742382271469,0.8512465373961219,0.87202216066482,0.8836565096952909
122,0.8415512465373961,0.8515235457063712,0.8725761772853186,0.8839335180055402
123,0.8415512465373961,0.8515235457063712,0.8725761772853186,0.8842105263157894
124,0.8418282548476455,0.8515235457063712,0.8725761772853186,0.8842105263157894
125,0.8421052631578947,0.8515235457063712,0.8725761772853186,0.8842105263157894
126,0.842382271468144,0.8515235457063712,0.8728531855955679,0.8844875346260388
127,0.8429362880886426,0.8518005540166205,0.8728531855955679,0.8844875346260388
128,0.8429362880886426,0.8518005540166205,0.8728531855955679,0.884764542936288
129,0.843213296398892,0.8518005540166205,0.8731301939058171,0.884764542936288
130,0.8437673130193906,0.8520775623268698,0.8734072022160665,0.8850415512465374
131,0.8440443213296399,0.8526315789473684,0.8734072022160665,0.8850415512465374
132,0.8443213296398892,0.8526315789473684,0.8734072022160665,0.8850415512465374
133,0.8443213296398892,0.8526315789473684,0.8734072022160665,0.8850415512465374
134,0.8445983379501385,0.8526315789473684,0.8736842105263158,0.8850415512465374
135,0.8445983379501385,0.853185595567867,0.8739612188365651,0.8853185595567867
136,0.8448753462603878,0.853185595567867,0.8739612188365651,0.8853185595567867
137,0.8448753462603878,0.8534626038781163,0.8739612188365651,0.885595567867036
138,0.8451523545706371,0.8534626038781163,0.8745152354570637,0.885595567867036
139,0.8454293628808864,0.8534626038781163,0.8745152354570637,0.885595567867036
140,0.8454293628808864,0.8537396121883657,0.874792243767313,0.885595567867036
141,0.8454293628808864,0.8537396121883657,0.875623268698061,0.885595567867036
142,0.8457063711911358,0.8540166204986149,0.8759002770083103,0.885595567867036
143,0.8462603878116344,0.8542936288088643,0.8759002770083103,0.8858725761772853
144,0.8465373961218836,0.8542936288088643,0.8767313019390581,0.8858725761772853
145,0.8465373961218836,0.8542936288088643,0.8772853185595568,0.8858725761772853
146,0.8465373961218836,0.8542936288088643,0.8775623268698061,0.8861495844875347
147,0.846814404432133,0.8542936288088643,0.8778393351800554,0.8864265927977839
148,0.8476454293628809,0.8545706371191135,0.878393351800554,0.8864265927977839
149,0.8484764542936288,0.8548476454293629,0.8792243767313019,0.8864265927977839
150,0.8484764542936288,0.8548476454293629,0.8792243767313019,0.8864265927977839
151,0.8484764542936288,0.8548476454293629,0.8792243767313019,0.8864265927977839
152,0.8484764542936288,0.8548476454293629,0.8795013850415513,0.8864265927977839
153,0.8487534626038781,0.8554016620498615,0.8795013850415513,0.8864265927977839
154,0.8487534626038781,0.8554016620498615,0.8797783933518005,0.8867036011080333
155,0.8490304709141274,0.8554016620498615,0.8797783933518005,0.8869806094182825
156,0.849584487534626,0.8554016620498615,0.8800554016620499,0.8869806094182825
157,0.849584487534626,0.8556786703601108,0.8806094182825485,0.8869806094182825
158,0.849584487534626,0.8556786703601108,0.8806094182825485,0.8869806094182825
159,0.849584487534626,0.8562326869806094,0.881163434903047,0.8869806094182825
160,0.8498614958448754,0.8565096952908587,0.881163434903047,0.8869806094182825
161,0.8498614958448754,0.8565096952908587,0.881163434903047,0.8869806094182825
162,0.8498614958448754,0.8565096952908587,0.881163434903047,0.8869806094182825
163,0.8501385041551247,0.8565096952908587,0.881163434903047,0.8869806094182825
164,0.8509695290858725,0.8565096952908587,0.881163434903047,0.8869806094182825
165,0.8512465373961219,0.8565096952908587,0.8817174515235457,0.8869806094182825
166,0.8515235457063712,0.8565096952908587,0.8817174515235457,0.8869806094182825
167,0.8515235457063712,0.8565096952908587,0.881994459833795,0.8869806094182825
168,0.8518005540166205,0.856786703601108,0.881994459833795,0.8872576177285318
169,0.8526315789473684,0.856786703601108,0.881994459833795,0.8872576177285318
170,0.853185595567867,0.856786703601108,0.8828254847645429,0.8872576177285318
171,0.8540166204986149,0.856786703601108,0.8828254847645429,0.8872576177285318
172,0.8542936288088643,0.8570637119113573,0.8831024930747923,0.8875346260387812
173,0.8548476454293629,0.8573407202216067,0.8836565096952909,0.8875346260387812
174,0.8554016620498615,0.8576177285318559,0.8839335180055402,0.8875346260387812
175,0.8554016620498615,0.8576177285318559,0.8842105263157894,0.8875346260387812
176,0.8554016620498615,0.8576177285318559,0.8842105263157894,0.8875346260387812
177,0.8556786703601108,0.8576177285318559,0.884764542936288,0.8875346260387812
178,0.8559556786703602,0.8576177285318559,0.884764542936288,0.8878116343490304
179,0.8559556786703602,0.8578947368421053,0.8850415512465374,0.8878116343490304
180,0.8559556786703602,0.8578947368421053,0.8850415512465374,0.8878116343490304
181,0.8559556786703602,0.8581717451523546,0.8853185595567867,0.8880886426592798
182,0.8559556786703602,0.8581717451523546,0.885595567867036,0.8880886426592798
183,0.8559556786703602,0.8581717451523546,0.885595567867036,0.8880886426592798
184,0.8559556786703602,0.8581717451523546,0.885595567867036,0.8880886426592798
185,0.8562326869806094,0.8581717451523546,0.8858725761772853,0.8883656509695291
186,0.8562326869806094,0.8581717451523546,0.8858725761772853,0.8883656509695291
187,0.856786703601108,0.8581717451523546,0.8861495844875347,0.8883656509695291
188,0.856786703601108,0.8581717451523546,0.8864265927977839,0.8883656509695291
189,0.856786703601108,0.8584487534626039,0.8864265927977839,0.8883656509695291
190,0.8570637119113573,0.8584487534626039,0.8869806094182825,0.8883656509695291
191,0.8570637119113573,0.8584487534626039,0.8869806094182825,0.8883656509695291
192,0.8573407202216067,0.8584487534626039,0.8872576177285318,0.8883656509695291
193,0.8573407202216067,0.8587257617728532,0.8875346260387812,0.8883656509695291
194,0.8576177285318559,0.8592797783933518,0.8875346260387812,0.8883656509695291
195,0.8576177285318559,0.8592797783933518,0.8878116343490304,0.8883656509695291
196,0.8578947368421053,0.8592797783933518,0.8880886426592798,0.8883656509695291
197,0.8581717451523546,0.8592797783933518,0.8880886426592798,0.8883656509695291
198,0.8584487534626039,0.8592797783933518,0.8883656509695291,0.8883656509695291
199,0.8587257617728532,0.8592797783933518,0.8883656509695291,0.8883656509695291
200,0.8592797783933518,0.8592797783933518,0.8883656509695291,0.8883656509695291


==> data/accuracy-at-k_reader-full_efficientqa.csv <==
topk,start,end,joint,selection,indep,all
1,0.5988888740539551,0.5950000286102295,0.6000000238418579,0.6083333492279053,0.5983333587646484,0.6000000238418579
2,0.6911110877990723,0.6949999928474426,0.6927777528762817,0.6983333230018616,0.6916666626930237,0.6922222375869751
3,0.7355555295944214,0.7383333444595337,0.7383333444595337,0.7444444298744202,0.7383333444595337,0.7405555844306946
4,0.7677778005599976,0.7638888955116272,0.7666666507720947,0.7677778005599976,0.7644444704055786,0.7666666507720947
5,0.7794444561004639,0.7822222113609314,0.7816666960716248,0.7833333611488342,0.7816666960716248,0.7827777862548828
6,0.7927777767181396,0.7933333516120911,0.7927777767181396,0.79666668176651,0.7955555319786072,0.7950000166893005
7,0.8033333420753479,0.8072222471237183,0.8038889169692993,0.8083333373069763,0.804444432258606,0.8050000071525574
8,0.8111110925674438,0.8133333325386047,0.8094444274902344,0.8138889074325562,0.8116666674613953,0.8133333325386047
9,0.8183333277702332,0.8177777528762817,0.8172222375869751,0.8183333277702332,0.8177777528762817,0.8166666626930237
10,0.8222222328186035,0.8216666579246521,0.8199999928474426,0.8216666579246521,0.8211110830307007,0.8211110830307007
11,0.8277778029441833,0.8255555629730225,0.8244444727897644,0.8266666531562805,0.8266666531562805,0.8261111378669739
12,0.8305555582046509,0.8277778029441833,0.8277778029441833,0.8299999833106995,0.8294444680213928,0.8277778029441833
13,0.8338888883590698,0.8327777981758118,0.8311111330986023,0.8316666483879089,0.8327777981758118,0.8327777981758118
14,0.8338888883590698,0.8333333134651184,0.8338888883590698,0.8333333134651184,0.8338888883590698,0.8355555534362793
15,0.8361111283302307,0.8349999785423279,0.8349999785423279,0.8366666436195374,0.8344444632530212,0.8366666436195374
16,0.8383333086967468,0.8377777934074402,0.8366666436195374,0.8394444584846497,0.8383333086967468,0.8383333086967468
17,0.8394444584846497,0.8383333086967468,0.8377777934074402,0.8411111235618591,0.8399999737739563,0.8388888835906982
18,0.8405555486679077,0.8383333086967468,0.8394444584846497,0.8422222137451172,0.8399999737739563,0.8405555486679077
19,0.8405555486679077,0.8388888835906982,0.8411111235618591,0.8427777886390686,0.8405555486679077,0.8411111235618591
20,0.8422222137451172,0.8394444584846497,0.8416666388511658,0.8455555438995361,0.8411111235618591,0.8438888788223267
21,0.8450000286102295,0.8422222137451172,0.8422222137451172,0.8494444489479065,0.8433333039283752,0.8450000286102295
22,0.8461111187934875,0.8444444537162781,0.8461111187934875,0.8505555391311646,0.8472222089767456,0.846666693687439
23,0.8483333587646484,0.8472222089767456,0.847777783870697,0.851111114025116,0.8483333587646484,0.8483333587646484
24,0.8494444489479065,0.8483333587646484,0.847777783870697,0.8538888692855835,0.8488888740539551,0.8488888740539551
25,0.8500000238418579,0.8494444489479065,0.8483333587646484,0.8538888692855835,0.8500000238418579,0.8516666889190674
26,0.8516666889190674,0.851111114025116,0.8500000238418579,0.8550000190734863,0.851111114025116,0.852222204208374
27,0.852222204208374,0.8516666889190674,0.851111114025116,0.855555534362793,0.852222204208374,0.8533333539962769
28,0.8527777791023254,0.8533333539962769,0.8527777791023254,0.8566666841506958,0.852222204208374,0.8533333539962769
29,0.8544444441795349,0.8538888692855835,0.8538888692855835,0.8577777743339539,0.8550000190734863,0.8550000190734863
30,0.8544444441795349,0.855555534362793,0.8538888692855835,0.8583333492279053,0.8561111092567444,0.8561111092567444
31,0.8561111092567444,0.8561111092567444,0.8544444441795349,0.8588888645172119,0.8566666841506958,0.8572221994400024
32,0.8566666841506958,0.8572221994400024,0.855555534362793,0.8588888645172119,0.8572221994400024,0.8572221994400024
33,0.8572221994400024,0.8577777743339539,0.8566666841506958,0.8594444394111633,0.8572221994400024,0.8577777743339539
34,0.8577777743339539,0.8594444394111633,0.8583333492279053,0.8600000143051147,0.8577777743339539,0.8594444394111633
35,0.8588888645172119,0.8611111044883728,0.8588888645172119,0.8611111044883728,0.8588888645172119,0.8600000143051147
36,0.8594444394111633,0.8611111044883728,0.8600000143051147,0.8622221946716309,0.8600000143051147,0.8605555295944214
37,0.8600000143051147,0.8611111044883728,0.8605555295944214,0.8627777695655823,0.8605555295944214,0.8605555295944214
38,0.8611111044883728,0.8616666793823242,0.8616666793823242,0.8627777695655823,0.8605555295944214,0.8622221946716309
39,0.8611111044883728,0.8622221946716309,0.8627777695655823,0.8633333444595337,0.8616666793823242,0.8622221946716309
40,0.8627777695655823,0.8622221946716309,0.8627777695655823,0.8633333444595337,0.8627777695655823,0.8622221946716309
41,0.8633333444595337,0.8633333444595337,0.8633333444595337,0.8633333444595337,0.8627777695655823,0.8627777695655823
42,0.8638888597488403,0.8633333444595337,0.8638888597488403,0.8644444346427917,0.8638888597488403,0.8627777695655823
43,0.8638888597488403,0.8638888597488403,0.8638888597488403,0.8650000095367432,0.8638888597488403,0.8633333444595337
44,0.8638888597488403,0.8650000095367432,0.8638888597488403,0.8655555844306946,0.8644444346427917,0.8644444346427917
45,0.8644444346427917,0.8650000095367432,0.8644444346427917,0.8661110997200012,0.8650000095367432,0.8650000095367432
46,0.8650000095367432,0.8655555844306946,0.8650000095367432,0.8666666746139526,0.8650000095367432,0.8655555844306946
47,0.8650000095367432,0.8661110997200012,0.8655555844306946,0.8666666746139526,0.8650000095367432,0.8655555844306946
48,0.8661110997200012,0.8661110997200012,0.8655555844306946,0.8666666746139526,0.8661110997200012,0.8661110997200012
49,0.8661110997200012,0.867222249507904,0.8655555844306946,0.8666666746139526,0.8661110997200012,0.8666666746139526
50,0.8661110997200012,0.867222249507904,0.8666666746139526,0.8677777647972107,0.8661110997200012,0.8666666746139526
51,0.8661110997200012,0.867222249507904,0.8666666746139526,0.8683333396911621,0.8661110997200012,0.8666666746139526
52,0.8661110997200012,0.8677777647972107,0.8666666746139526,0.8694444298744202,0.8666666746139526,0.867222249507904
53,0.8661110997200012,0.8683333396911621,0.8666666746139526,0.8700000047683716,0.8666666746139526,0.8677777647972107
54,0.8666666746139526,0.8683333396911621,0.8666666746139526,0.8700000047683716,0.8677777647972107,0.8677777647972107
55,0.867222249507904,0.8683333396911621,0.8666666746139526,0.8700000047683716,0.8683333396911621,0.8677777647972107
56,0.8683333396911621,0.8683333396911621,0.8666666746139526,0.8700000047683716,0.8683333396911621,0.8683333396911621
57,0.8694444298744202,0.8683333396911621,0.867222249507904,0.8700000047683716,0.8683333396911621,0.8683333396911621
58,0.8694444298744202,0.8683333396911621,0.867222249507904,0.870555579662323,0.8688889145851135,0.8683333396911621
59,0.8700000047683716,0.8688889145851135,0.8677777647972107,0.8711110949516296,0.8694444298744202,0.8688889145851135
60,0.8700000047683716,0.8694444298744202,0.8683333396911621,0.871666669845581,0.8700000047683716,0.8700000047683716
61,0.870555579662323,0.8694444298744202,0.8688889145851135,0.8722222447395325,0.8700000047683716,0.8700000047683716
62,0.870555579662323,0.8700000047683716,0.8688889145851135,0.8733333349227905,0.8700000047683716,0.8700000047683716
63,0.870555579662323,0.870555579662323,0.8700000047683716,0.8733333349227905,0.8700000047683716,0.8700000047683716
64,0.870555579662323,0.870555579662323,0.8700000047683716,0.8733333349227905,0.8700000047683716,0.870555579662323
65,0.870555579662323,0.870555579662323,0.8700000047683716,0.8733333349227905,0.8700000047683716,0.870555579662323
66,0.870555579662323,0.871666669845581,0.8700000047683716,0.8738889098167419,0.8700000047683716,0.8711110949516296
67,0.870555579662323,0.8722222447395325,0.8700000047683716,0.8738889098167419,0.8700000047683716,0.8727777600288391
68,0.870555579662323,0.8733333349227905,0.870555579662323,0.8744444251060486,0.8711110949516296,0.8733333349227905
69,0.870555579662323,0.8733333349227905,0.8711110949516296,0.8744444251060486,0.8722222447395325,0.8733333349227905
70,0.870555579662323,0.8733333349227905,0.871666669845581,0.8744444251060486,0.8738889098167419,0.8733333349227905
71,0.8711110949516296,0.8733333349227905,0.871666669845581,0.875,0.8738889098167419,0.8733333349227905
72,0.8727777600288391,0.8733333349227905,0.871666669845581,0.875,0.8744444251060486,0.8733333349227905
73,0.8733333349227905,0.8738889098167419,0.8722222447395325,0.875,0.8744444251060486,0.8738889098167419
74,0.8738889098167419,0.8744444251060486,0.8722222447395325,0.875,0.8744444251060486,0.8738889098167419
75,0.8738889098167419,0.875,0.8727777600288391,0.875,0.8744444251060486,0.8738889098167419
76,0.8744444251060486,0.875,0.8727777600288391,0.875,0.8744444251060486,0.8738889098167419
77,0.8744444251060486,0.875,0.8733333349227905,0.875,0.8744444251060486,0.8744444251060486
78,0.8744444251060486,0.875,0.8738889098167419,0.875,0.8744444251060486,0.8744444251060486
79,0.8744444251060486,0.875,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
80,0.8744444251060486,0.875,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
81,0.8744444251060486,0.875,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
82,0.8744444251060486,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
83,0.8744444251060486,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
84,0.8744444251060486,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
85,0.8744444251060486,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
86,0.8744444251060486,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
87,0.875,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.875,0.875
88,0.875,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.875,0.875
89,0.8755555748939514,0.8761110901832581,0.875,0.8761110901832581,0.875,0.875
90,0.8755555748939514,0.8761110901832581,0.875,0.8761110901832581,0.875,0.875
91,0.8755555748939514,0.8761110901832581,0.875,0.8761110901832581,0.875,0.875
92,0.8761110901832581,0.8761110901832581,0.875,0.8761110901832581,0.875,0.875
93,0.8761110901832581,0.8761110901832581,0.875,0.8761110901832581,0.875,0.875
94,0.8761110901832581,0.8761110901832581,0.875,0.8766666650772095,0.8755555748939514,0.875
95,0.8761110901832581,0.8761110901832581,0.875,0.8766666650772095,0.8755555748939514,0.875
96,0.8761110901832581,0.8761110901832581,0.875,0.8772222399711609,0.8755555748939514,0.875
97,0.8761110901832581,0.8761110901832581,0.875,0.8777777552604675,0.8755555748939514,0.875
98,0.8761110901832581,0.8761110901832581,0.875,0.8777777552604675,0.8761110901832581,0.8755555748939514
99,0.8761110901832581,0.8761110901832581,0.8755555748939514,0.8777777552604675,0.8766666650772095,0.8755555748939514
100,0.8766666650772095,0.8761110901832581,0.8755555748939514,0.8777777552604675,0.8766666650772095,0.8766666650772095
101,0.8766666650772095,0.8761110901832581,0.8755555748939514,0.8777777552604675,0.8772222399711609,0.8766666650772095
102,0.8766666650772095,0.8766666650772095,0.8761110901832581,0.8777777552604675,0.8772222399711609,0.8766666650772095
103,0.8766666650772095,0.8766666650772095,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
104,0.8766666650772095,0.8766666650772095,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
105,0.8766666650772095,0.8772222399711609,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
106,0.8766666650772095,0.8772222399711609,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
107,0.8766666650772095,0.8772222399711609,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
108,0.8766666650772095,0.8777777552604675,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
109,0.8766666650772095,0.8777777552604675,0.8777777552604675,0.879444420337677,0.8777777552604675,0.8777777552604675
110,0.8772222399711609,0.878333330154419,0.878333330154419,0.8799999952316284,0.8777777552604675,0.8777777552604675
111,0.8772222399711609,0.8788889050483704,0.8788889050483704,0.8799999952316284,0.8777777552604675,0.8777777552604675
112,0.8772222399711609,0.8788889050483704,0.8788889050483704,0.8805555701255798,0.878333330154419,0.8777777552604675
113,0.8772222399711609,0.879444420337677,0.8788889050483704,0.8805555701255798,0.8788889050483704,0.8777777552604675
114,0.8777777552604675,0.8799999952316284,0.8788889050483704,0.8805555701255798,0.8788889050483704,0.878333330154419
115,0.878333330154419,0.8799999952316284,0.8788889050483704,0.8805555701255798,0.879444420337677,0.8788889050483704
116,0.879444420337677,0.8805555701255798,0.8788889050483704,0.8805555701255798,0.8799999952316284,0.8788889050483704
117,0.8799999952316284,0.8805555701255798,0.8788889050483704,0.8805555701255798,0.8805555701255798,0.879444420337677
118,0.8799999952316284,0.8805555701255798,0.879444420337677,0.8805555701255798,0.8805555701255798,0.879444420337677
119,0.8799999952316284,0.8811110854148865,0.879444420337677,0.8805555701255798,0.8805555701255798,0.8805555701255798
120,0.8799999952316284,0.8811110854148865,0.8799999952316284,0.8805555701255798,0.8811110854148865,0.8805555701255798
121,0.8799999952316284,0.8811110854148865,0.8799999952316284,0.8805555701255798,0.8811110854148865,0.8805555701255798
122,0.8799999952316284,0.8811110854148865,0.8799999952316284,0.8805555701255798,0.8811110854148865,0.8811110854148865
123,0.8799999952316284,0.8811110854148865,0.8799999952316284,0.8811110854148865,0.8811110854148865,0.8811110854148865
124,0.8805555701255798,0.8811110854148865,0.8799999952316284,0.8811110854148865,0.8811110854148865,0.8811110854148865
125,0.8805555701255798,0.8811110854148865,0.8799999952316284,0.8811110854148865,0.8811110854148865,0.8811110854148865
126,0.8805555701255798,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
127,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
128,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
129,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
130,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
131,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
132,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
133,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
134,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8816666603088379
135,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8816666603088379
136,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8816666603088379
137,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8816666603088379
138,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8816666603088379,0.8816666603088379
139,0.8816666603088379,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8816666603088379,0.8816666603088379
140,0.8816666603088379,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8816666603088379,0.8822222352027893
141,0.8816666603088379,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8816666603088379,0.8822222352027893
142,0.8816666603088379,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8816666603088379,0.8822222352027893
143,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8822222352027893
144,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8822222352027893
145,0.8822222352027893,0.8811110854148865,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8822222352027893
146,0.882777750492096,0.8811110854148865,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8822222352027893
147,0.882777750492096,0.8811110854148865,0.8822222352027893,0.8811110854148865,0.8822222352027893,0.882777750492096
148,0.882777750492096,0.8822222352027893,0.8822222352027893,0.8811110854148865,0.882777750492096,0.882777750492096
149,0.882777750492096,0.8822222352027893,0.8822222352027893,0.8816666603088379,0.882777750492096,0.882777750492096
150,0.882777750492096,0.8822222352027893,0.8822222352027893,0.8816666603088379,0.882777750492096,0.882777750492096
151,0.882777750492096,0.8822222352027893,0.8822222352027893,0.8822222352027893,0.882777750492096,0.882777750492096
152,0.8833333253860474,0.8822222352027893,0.8822222352027893,0.8822222352027893,0.882777750492096,0.882777750492096
153,0.8833333253860474,0.8822222352027893,0.8822222352027893,0.8822222352027893,0.882777750492096,0.882777750492096
154,0.8833333253860474,0.8822222352027893,0.8822222352027893,0.8822222352027893,0.882777750492096,0.882777750492096
155,0.8833333253860474,0.8822222352027893,0.882777750492096,0.8822222352027893,0.882777750492096,0.882777750492096
156,0.8833333253860474,0.882777750492096,0.882777750492096,0.8822222352027893,0.882777750492096,0.882777750492096
157,0.8833333253860474,0.882777750492096,0.882777750492096,0.8822222352027893,0.882777750492096,0.882777750492096
158,0.8833333253860474,0.882777750492096,0.882777750492096,0.8822222352027893,0.882777750492096,0.882777750492096
159,0.8833333253860474,0.882777750492096,0.882777750492096,0.8822222352027893,0.882777750492096,0.882777750492096
160,0.8833333253860474,0.882777750492096,0.882777750492096,0.882777750492096,0.882777750492096,0.882777750492096
161,0.8833333253860474,0.882777750492096,0.882777750492096,0.8833333253860474,0.882777750492096,0.882777750492096
162,0.8833333253860474,0.882777750492096,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474
163,0.8833333253860474,0.882777750492096,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474
164,0.8833333253860474,0.882777750492096,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474
165,0.8833333253860474,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474,0.8833333253860474
166,0.8838889002799988,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474,0.8833333253860474
167,0.8838889002799988,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474,0.8833333253860474
168,0.8838889002799988,0.8833333253860474,0.8833333253860474,0.8838889002799988,0.8833333253860474,0.8833333253860474
169,0.8838889002799988,0.8833333253860474,0.8833333253860474,0.8838889002799988,0.8838889002799988,0.8838889002799988
170,0.8838889002799988,0.8833333253860474,0.8833333253860474,0.8838889002799988,0.8838889002799988,0.8838889002799988
171,0.8838889002799988,0.8838889002799988,0.8833333253860474,0.8838889002799988,0.8838889002799988,0.8838889002799988
172,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
173,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
174,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
175,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
176,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
177,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
178,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
179,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
180,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
181,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
182,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
183,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
184,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
185,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
186,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
187,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
188,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
189,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
190,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
191,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
192,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
193,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
194,0.8838889002799988,0.8844444155693054,0.8838889002799988,0.8838889002799988,0.8844444155693054,0.8838889002799988
195,0.8844444155693054,0.8844444155693054,0.8838889002799988,0.8838889002799988,0.8844444155693054,0.8838889002799988
196,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8838889002799988,0.8844444155693054,0.8844444155693054
197,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8838889002799988,0.8844444155693054,0.8844444155693054
198,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8838889002799988,0.8844444155693054,0.8844444155693054
199,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054
200,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054


==> data/accuracy-at-k_reader-full_nq-open-dev.csv <==
topk,start,end,joint,selection,indep,all
1,0.6150507926940918,0.6164211630821228,0.6157360076904297,0.621331512928009,0.6160785555839539,0.6166495084762573
2,0.6933881640434265,0.6933881640434265,0.6929313540458679,0.6965855956077576,0.6941875219345093,0.6954436302185059
3,0.7297019362449646,0.7310723066329956,0.730958104133606,0.7342697381973267,0.7313006520271301,0.7322142124176025
4,0.754824697971344,0.7560808658599854,0.7555098533630371,0.760534405708313,0.7571085691452026,0.7574511766433716
5,0.7717254757881165,0.773324191570282,0.7710403203964233,0.7752655148506165,0.7726390361785889,0.7722964286804199
6,0.7834874987602234,0.7838301062583923,0.7826881408691406,0.7877126932144165,0.7838301062583923,0.7848578095436096
7,0.79182368516922,0.7931939959526062,0.7919378876686096,0.7969624400138855,0.792851448059082,0.7943359613418579
8,0.798561155796051,0.8000456690788269,0.7991321086883545,0.8031288981437683,0.7997031211853027,0.8005024790763855
9,0.8060979843139648,0.8059837818145752,0.8044992685317993,0.8088386654853821,0.8056411743164062,0.806783139705658
10,0.8111225366592407,0.8106657266616821,0.8098663687705994,0.8136348128318787,0.8111225366592407,0.8120360970497131
11,0.8145483732223511,0.8148909211158752,0.8146625757217407,0.817060649394989,0.8145483732223511,0.8154619336128235
12,0.8175173997879028,0.8193445205688477,0.8175173997879028,0.8207148313522339,0.818202555179596,0.8187735676765442
13,0.8209432363510132,0.8226561546325684,0.8210574388504028,0.8235697150230408,0.8224277496337891,0.8229987621307373
14,0.8242548704147339,0.8251684308052063,0.8237981200218201,0.8260819911956787,0.8248258829116821,0.8244832754135132
15,0.8267671465873718,0.8267671465873718,0.8261961936950684,0.8276807069778442,0.8272239565849304,0.8272239565849304
16,0.8282516598701477,0.828480064868927,0.8283658623695374,0.8293936252593994,0.8291652202606201,0.8291652202606201
17,0.8307639360427856,0.8304213881492615,0.8308781385421753,0.8314491510391235,0.8311065435409546,0.8314491510391235
18,0.8323626518249512,0.8323626518249512,0.8330478668212891,0.8332762122154236,0.8323626518249512,0.8330478668212891
19,0.8344181776046753,0.8340755701065063,0.8344181776046753,0.8354459404945374,0.8343039751052856,0.8353317379951477
20,0.8363595008850098,0.8365878462791443,0.8356743454933167,0.8368162512779236,0.8364737033843994,0.8363595008850098
21,0.8372730612754822,0.8375014066696167,0.8365878462791443,0.8389859795570374,0.8376156091690063,0.8379582166671753
22,0.8384149670600891,0.8389859795570374,0.8376156091690063,0.8404704928398132,0.8384149670600891,0.8389859795570374
23,0.8394427299499512,0.8400136828422546,0.8385291695594788,0.8418408036231995,0.839899480342865,0.8403562903404236
24,0.8406988978385925,0.8417266011238098,0.8400136828422546,0.8432111740112305,0.840927243232727,0.8416123986244202
25,0.8419550061225891,0.8429827690124512,0.8413840532302856,0.8442388772964478,0.8419550061225891,0.8435537219047546
26,0.8432111740112305,0.8440105319023132,0.8425259590148926,0.8446956872940063,0.8438963294029236,0.8442388772964478
27,0.8437821269035339,0.8446956872940063,0.8441246747970581,0.8456092476844788,0.8453808426856995,0.8456092476844788
28,0.844809889793396,0.8457234501838684,0.844809889793396,0.846636950969696,0.8461802005767822,0.8465228080749512
29,0.8456092476844788,0.8460659980773926,0.8459517955780029,0.846979558467865,0.846636950969696,0.8470937609672546
30,0.8464086055755615,0.846979558467865,0.8467511534690857,0.8476647138595581,0.8472079634666443,0.8478931188583374
31,0.846979558467865,0.8475505113601685,0.8476647138595581,0.8485782742500305,0.8476647138595581,0.8483498692512512
32,0.8478931188583374,0.8482357263565063,0.8484640717506409,0.8493776321411133,0.8478931188583374,0.8486924767494202
33,0.8482357263565063,0.8489208817481995,0.8486924767494202,0.8497202396392822,0.8483498692512512,0.8488066792488098
34,0.8490350842475891,0.849149227142334,0.849149227142334,0.8499485850334167,0.8489208817481995,0.849149227142334
35,0.8493776321411133,0.849149227142334,0.8494918346405029,0.8507480025291443,0.849149227142334,0.8496060371398926
36,0.8497202396392822,0.8497202396392822,0.8498344421386719,0.8512047529220581,0.8498344421386719,0.8499485850334167
37,0.8499485850334167,0.850176990032196,0.8502911925315857,0.8518899083137512,0.850176990032196,0.8506338000297546
38,0.8504053950309753,0.8507480025291443,0.8506338000297546,0.8522325158119202,0.8504053950309753,0.8509763479232788
39,0.8506338000297546,0.8509763479232788,0.8508621454238892,0.8523467183113098,0.8507480025291443,0.851547360420227
40,0.8509763479232788,0.8512047529220581,0.8510905504226685,0.8525750637054443,0.8512047529220581,0.8517757058143616
41,0.8513189554214478,0.8512047529220581,0.8512047529220581,0.8531460762023926,0.8514331579208374,0.8521183133125305
42,0.8513189554214478,0.8517757058143616,0.8516615033149719,0.8533744215965271,0.8516615033149719,0.8522325158119202
43,0.8517757058143616,0.8522325158119202,0.8518899083137512,0.8533744215965271,0.8522325158119202,0.8525750637054443
44,0.8518899083137512,0.852689266204834,0.8518899083137512,0.853717029094696,0.852689266204834,0.8529176712036133
45,0.8522325158119202,0.8536028265953064,0.8523467183113098,0.854059636592865,0.8528034687042236,0.8531460762023926
46,0.852689266204834,0.8538312315940857,0.8524608612060547,0.8542879819869995,0.8529176712036133,0.8534886240959167
47,0.8531460762023926,0.8542879819869995,0.8529176712036133,0.8546305894851685,0.853717029094696,0.854059636592865
48,0.8533744215965271,0.8542879819869995,0.8536028265953064,0.8550873398780823,0.853717029094696,0.854059636592865
49,0.8536028265953064,0.8544021844863892,0.853717029094696,0.8555441498756409,0.8539454340934753,0.8542879819869995
50,0.853717029094696,0.8548589944839478,0.8538312315940857,0.8556583523750305,0.8544021844863892,0.8544021844863892
51,0.8539454340934753,0.8552015423774719,0.8541737794876099,0.855886697769165,0.8546305894851685,0.8550873398780823
52,0.8542879819869995,0.8552015423774719,0.8548589944839478,0.856229305267334,0.8553157448768616,0.8557724952697754
53,0.8547447919845581,0.8554299473762512,0.8550873398780823,0.8565719127655029,0.8555441498756409,0.8557724952697754
54,0.8550873398780823,0.8557724952697754,0.8553157448768616,0.8568002581596375,0.8555441498756409,0.855886697769165
55,0.8555441498756409,0.8560009002685547,0.8554299473762512,0.8570286631584167,0.855886697769165,0.856229305267334
56,0.8555441498756409,0.8563435077667236,0.8557724952697754,0.857257068157196,0.8561151027679443,0.8564577102661133
57,0.8560009002685547,0.8564577102661133,0.856229305267334,0.8573712706565857,0.8563435077667236,0.8566860556602478
58,0.8560009002685547,0.8566860556602478,0.8563435077667236,0.8574854135513306,0.8565719127655029,0.8570286631584167
59,0.8563435077667236,0.857257068157196,0.8565719127655029,0.8574854135513306,0.8565719127655029,0.8571428656578064
60,0.8564577102661133,0.857257068157196,0.8570286631584167,0.8574854135513306,0.8565719127655029,0.8575996160507202
61,0.8566860556602478,0.8574854135513306,0.857257068157196,0.8577138185501099,0.8569144606590271,0.8578280210494995
62,0.8570286631584167,0.8577138185501099,0.8573712706565857,0.8578280210494995,0.857257068157196,0.8578280210494995
63,0.8570286631584167,0.8577138185501099,0.8573712706565857,0.858398973941803,0.8575996160507202,0.8578280210494995
64,0.8573712706565857,0.8579422235488892,0.8573712706565857,0.8588557839393616,0.8577138185501099,0.8579422235488892
65,0.8578280210494995,0.8579422235488892,0.8574854135513306,0.8589699864387512,0.8579422235488892,0.8579422235488892
66,0.8578280210494995,0.8579422235488892,0.8574854135513306,0.8591983318328857,0.8581706285476685,0.8582847714424133
67,0.8578280210494995,0.8580564260482788,0.8578280210494995,0.8593125343322754,0.8585131764411926,0.8585131764411926
68,0.8581706285476685,0.858398973941803,0.8580564260482788,0.8593125343322754,0.8585131764411926,0.8587415814399719
69,0.8581706285476685,0.8588557839393616,0.8581706285476685,0.8595409393310547,0.8586273789405823,0.8590841889381409
70,0.858398973941803,0.8589699864387512,0.8586273789405823,0.8601118922233582,0.8587415814399719,0.8591983318328857
71,0.8585131764411926,0.8591983318328857,0.8588557839393616,0.8602260947227478,0.8588557839393616,0.8593125343322754
72,0.8587415814399719,0.8595409393310547,0.8590841889381409,0.8602260947227478,0.8590841889381409,0.859426736831665
73,0.8590841889381409,0.8596551418304443,0.8593125343322754,0.8602260947227478,0.8591983318328857,0.859769344329834
74,0.8593125343322754,0.8598835468292236,0.8596551418304443,0.8602260947227478,0.8596551418304443,0.8603402972221375
75,0.8596551418304443,0.8601118922233582,0.8599976897239685,0.8605687022209167,0.859769344329834,0.8604544997215271
76,0.8601118922233582,0.8602260947227478,0.8601118922233582,0.8605687022209167,0.8604544997215271,0.8604544997215271
77,0.8601118922233582,0.8603402972221375,0.8603402972221375,0.8606829047203064,0.8604544997215271,0.8606829047203064
78,0.8604544997215271,0.8605687022209167,0.8604544997215271,0.8607970476150513,0.8607970476150513,0.8609112501144409
79,0.8609112501144409,0.8607970476150513,0.8604544997215271,0.8609112501144409,0.8610254526138306,0.8612538576126099
80,0.8612538576126099,0.8607970476150513,0.8604544997215271,0.8611396551132202,0.8611396551132202,0.8612538576126099
81,0.8614822626113892,0.8607970476150513,0.8605687022209167,0.8612538576126099,0.8612538576126099,0.8614822626113892
82,0.8617106080055237,0.8611396551132202,0.8609112501144409,0.8615964651107788,0.8614822626113892,0.8615964651107788
83,0.8618248105049133,0.8613680601119995,0.8609112501144409,0.861939013004303,0.8617106080055237,0.8618248105049133
84,0.861939013004303,0.8615964651107788,0.8611396551132202,0.8620532155036926,0.8618248105049133,0.8618248105049133
85,0.8620532155036926,0.8615964651107788,0.8611396551132202,0.8621674180030823,0.861939013004303,0.8618248105049133
86,0.8620532155036926,0.8618248105049133,0.8615964651107788,0.8622816205024719,0.8621674180030823,0.8620532155036926
87,0.8621674180030823,0.8620532155036926,0.861939013004303,0.8623958230018616,0.8623958230018616,0.8621674180030823
88,0.8622816205024719,0.8620532155036926,0.861939013004303,0.8625099658966064,0.8626241683959961,0.8622816205024719
89,0.8622816205024719,0.8621674180030823,0.8623958230018616,0.8625099658966064,0.8626241683959961,0.8626241683959961
90,0.8623958230018616,0.8625099658966064,0.8625099658966064,0.8627383708953857,0.8626241683959961,0.8627383708953857
91,0.8623958230018616,0.8625099658966064,0.8627383708953857,0.8628525733947754,0.8626241683959961,0.8628525733947754
92,0.8626241683959961,0.8625099658966064,0.8628525733947754,0.8628525733947754,0.8626241683959961,0.8628525733947754
93,0.862966775894165,0.8625099658966064,0.8630809783935547,0.8628525733947754,0.8628525733947754,0.862966775894165
94,0.8630809783935547,0.8625099658966064,0.8630809783935547,0.8630809783935547,0.8631951808929443,0.8630809783935547
95,0.8631951808929443,0.8626241683959961,0.8631951808929443,0.8635377287864685,0.8631951808929443,0.8631951808929443
96,0.8633093237876892,0.8626241683959961,0.8631951808929443,0.8635377287864685,0.8633093237876892,0.8635377287864685
97,0.8637661337852478,0.862966775894165,0.8633093237876892,0.8635377287864685,0.8633093237876892,0.8637661337852478
98,0.8637661337852478,0.8630809783935547,0.8634235262870789,0.8635377287864685,0.8634235262870789,0.8637661337852478
99,0.8638803362846375,0.8633093237876892,0.8634235262870789,0.8638803362846375,0.8636519312858582,0.8637661337852478
100,0.8639945387840271,0.8635377287864685,0.8634235262870789,0.8639945387840271,0.8636519312858582,0.8637661337852478
101,0.8641087412834167,0.8635377287864685,0.8634235262870789,0.8641087412834167,0.8637661337852478,0.8639945387840271
102,0.8642228841781616,0.8636519312858582,0.8635377287864685,0.8641087412834167,0.8638803362846375,0.8639945387840271
103,0.8644512891769409,0.8639945387840271,0.8636519312858582,0.8642228841781616,0.8639945387840271,0.8641087412834167
104,0.8645654916763306,0.8639945387840271,0.8636519312858582,0.8644512891769409,0.8641087412834167,0.8642228841781616
105,0.8646796941757202,0.8641087412834167,0.8637661337852478,0.8644512891769409,0.8644512891769409,0.8644512891769409
106,0.8646796941757202,0.8641087412834167,0.8637661337852478,0.8646796941757202,0.8647938966751099,0.8645654916763306
107,0.8647938966751099,0.8642228841781616,0.8637661337852478,0.8647938966751099,0.8650222420692444,0.8645654916763306
108,0.8647938966751099,0.8643370866775513,0.8637661337852478,0.865136444568634,0.8650222420692444,0.8646796941757202
109,0.8647938966751099,0.8644512891769409,0.8638803362846375,0.8652506470680237,0.8650222420692444,0.8646796941757202
110,0.8647938966751099,0.8644512891769409,0.8642228841781616,0.8653648495674133,0.8650222420692444,0.8646796941757202
111,0.8649080991744995,0.8645654916763306,0.8644512891769409,0.8653648495674133,0.8650222420692444,0.8646796941757202
112,0.8649080991744995,0.8646796941757202,0.8644512891769409,0.8653648495674133,0.865136444568634,0.8646796941757202
113,0.865136444568634,0.8646796941757202,0.8645654916763306,0.865479052066803,0.865136444568634,0.8646796941757202
114,0.865136444568634,0.8646796941757202,0.8647938966751099,0.865479052066803,0.8652506470680237,0.8646796941757202
115,0.8653648495674133,0.8646796941757202,0.8647938966751099,0.865479052066803,0.8652506470680237,0.8647938966751099
116,0.8655932545661926,0.8649080991744995,0.8649080991744995,0.8655932545661926,0.8653648495674133,0.8650222420692444
117,0.8655932545661926,0.865136444568634,0.8649080991744995,0.8655932545661926,0.865479052066803,0.8652506470680237
118,0.8657074570655823,0.8653648495674133,0.8649080991744995,0.8655932545661926,0.8655932545661926,0.8653648495674133
119,0.8657074570655823,0.8653648495674133,0.8649080991744995,0.8655932545661926,0.8655932545661926,0.8653648495674133
120,0.8657074570655823,0.865479052066803,0.8649080991744995,0.8657074570655823,0.8655932545661926,0.8653648495674133
121,0.8657074570655823,0.865479052066803,0.8649080991744995,0.8659358024597168,0.8657074570655823,0.8653648495674133
122,0.8657074570655823,0.8655932545661926,0.8649080991744995,0.8659358024597168,0.8657074570655823,0.865479052066803
123,0.8657074570655823,0.8655932545661926,0.8650222420692444,0.8659358024597168,0.8657074570655823,0.865479052066803
124,0.8657074570655823,0.8655932545661926,0.8650222420692444,0.8659358024597168,0.8657074570655823,0.8655932545661926
125,0.8658215999603271,0.8655932545661926,0.865136444568634,0.8659358024597168,0.8657074570655823,0.8655932545661926
126,0.8658215999603271,0.8657074570655823,0.865136444568634,0.8659358024597168,0.8657074570655823,0.8655932545661926
127,0.8658215999603271,0.8657074570655823,0.8652506470680237,0.8659358024597168,0.8657074570655823,0.8655932545661926
128,0.8658215999603271,0.8658215999603271,0.8653648495674133,0.8659358024597168,0.8657074570655823,0.8655932545661926
129,0.8658215999603271,0.8658215999603271,0.8653648495674133,0.8661642074584961,0.8657074570655823,0.8655932545661926
130,0.8658215999603271,0.8659358024597168,0.8653648495674133,0.8661642074584961,0.8657074570655823,0.8655932545661926
131,0.8658215999603271,0.8660500049591064,0.8653648495674133,0.8661642074584961,0.8658215999603271,0.8655932545661926
132,0.8658215999603271,0.8660500049591064,0.8653648495674133,0.8661642074584961,0.8658215999603271,0.8657074570655823
133,0.8659358024597168,0.8660500049591064,0.8653648495674133,0.8661642074584961,0.8658215999603271,0.8658215999603271
134,0.8659358024597168,0.8660500049591064,0.8653648495674133,0.8661642074584961,0.8658215999603271,0.8658215999603271
135,0.8659358024597168,0.8660500049591064,0.8653648495674133,0.8661642074584961,0.8658215999603271,0.8658215999603271
136,0.8659358024597168,0.8661642074584961,0.8653648495674133,0.8661642074584961,0.8659358024597168,0.8658215999603271
137,0.8660500049591064,0.8661642074584961,0.865479052066803,0.8661642074584961,0.8659358024597168,0.8658215999603271
138,0.8662784099578857,0.8661642074584961,0.8655932545661926,0.8662784099578857,0.8660500049591064,0.8659358024597168
139,0.8662784099578857,0.8661642074584961,0.8658215999603271,0.8662784099578857,0.8660500049591064,0.8660500049591064
140,0.8662784099578857,0.8661642074584961,0.8658215999603271,0.8662784099578857,0.8661642074584961,0.8660500049591064
141,0.8663926124572754,0.866506814956665,0.8659358024597168,0.8662784099578857,0.8661642074584961,0.8660500049591064
142,0.866506814956665,0.866506814956665,0.8659358024597168,0.8662784099578857,0.8661642074584961,0.8660500049591064
143,0.8666210174560547,0.866506814956665,0.8660500049591064,0.8662784099578857,0.8662784099578857,0.8660500049591064
144,0.8666210174560547,0.8666210174560547,0.8661642074584961,0.8662784099578857,0.8662784099578857,0.8661642074584961
145,0.8667351603507996,0.8666210174560547,0.8661642074584961,0.8663926124572754,0.866506814956665,0.8661642074584961
146,0.8667351603507996,0.8666210174560547,0.8661642074584961,0.8663926124572754,0.866506814956665,0.8662784099578857
147,0.8668493628501892,0.8666210174560547,0.8661642074584961,0.8666210174560547,0.866506814956665,0.8662784099578857
148,0.8668493628501892,0.8667351603507996,0.8662784099578857,0.8668493628501892,0.866506814956665,0.8662784099578857
149,0.8668493628501892,0.8667351603507996,0.8662784099578857,0.8668493628501892,0.8667351603507996,0.8663926124572754
150,0.8668493628501892,0.8667351603507996,0.8662784099578857,0.8668493628501892,0.8667351603507996,0.8663926124572754
151,0.8669635653495789,0.8667351603507996,0.8663926124572754,0.8668493628501892,0.8668493628501892,0.8663926124572754
152,0.8669635653495789,0.8668493628501892,0.8663926124572754,0.8668493628501892,0.8670777678489685,0.8663926124572754
153,0.8669635653495789,0.8668493628501892,0.866506814956665,0.8670777678489685,0.8670777678489685,0.866506814956665
154,0.8670777678489685,0.8668493628501892,0.8666210174560547,0.8671919703483582,0.8671919703483582,0.8669635653495789
155,0.8670777678489685,0.8669635653495789,0.8667351603507996,0.8673061728477478,0.8671919703483582,0.8669635653495789
156,0.8670777678489685,0.8669635653495789,0.8668493628501892,0.8673061728477478,0.8671919703483582,0.8670777678489685
157,0.8670777678489685,0.8669635653495789,0.8669635653495789,0.8673061728477478,0.8671919703483582,0.8670777678489685
158,0.8670777678489685,0.8669635653495789,0.8670777678489685,0.8673061728477478,0.8671919703483582,0.8671919703483582
159,0.8671919703483582,0.8670777678489685,0.8670777678489685,0.8673061728477478,0.8671919703483582,0.8671919703483582
160,0.8671919703483582,0.8670777678489685,0.8671919703483582,0.8673061728477478,0.8673061728477478,0.8671919703483582
161,0.8671919703483582,0.8670777678489685,0.8673061728477478,0.8673061728477478,0.8673061728477478,0.8673061728477478
162,0.8671919703483582,0.8671919703483582,0.8673061728477478,0.8674203753471375,0.8674203753471375,0.8673061728477478
163,0.8671919703483582,0.8673061728477478,0.8673061728477478,0.8674203753471375,0.8674203753471375,0.8673061728477478
164,0.8671919703483582,0.8673061728477478,0.8673061728477478,0.8675345182418823,0.8674203753471375,0.8673061728477478
165,0.8674203753471375,0.8673061728477478,0.8673061728477478,0.8675345182418823,0.8674203753471375,0.8673061728477478
166,0.867648720741272,0.8674203753471375,0.8674203753471375,0.8675345182418823,0.8674203753471375,0.8674203753471375
167,0.867648720741272,0.8674203753471375,0.8674203753471375,0.867648720741272,0.8675345182418823,0.8674203753471375
168,0.867648720741272,0.8675345182418823,0.8674203753471375,0.8677629232406616,0.8675345182418823,0.8674203753471375
169,0.867648720741272,0.8675345182418823,0.8674203753471375,0.8677629232406616,0.8675345182418823,0.8674203753471375
170,0.867648720741272,0.8675345182418823,0.8674203753471375,0.8677629232406616,0.8675345182418823,0.8674203753471375
171,0.867648720741272,0.8675345182418823,0.8674203753471375,0.8678771257400513,0.867648720741272,0.8675345182418823
172,0.867648720741272,0.8675345182418823,0.8674203753471375,0.8679913282394409,0.867648720741272,0.8675345182418823
173,0.867648720741272,0.8675345182418823,0.8675345182418823,0.8679913282394409,0.867648720741272,0.8675345182418823
174,0.867648720741272,0.8675345182418823,0.8675345182418823,0.8679913282394409,0.867648720741272,0.8675345182418823
175,0.867648720741272,0.8675345182418823,0.8675345182418823,0.8679913282394409,0.867648720741272,0.8675345182418823
176,0.867648720741272,0.867648720741272,0.8675345182418823,0.8679913282394409,0.867648720741272,0.8675345182418823
177,0.8677629232406616,0.867648720741272,0.8675345182418823,0.8681055307388306,0.867648720741272,0.8675345182418823
178,0.8677629232406616,0.867648720741272,0.8675345182418823,0.8681055307388306,0.867648720741272,0.8675345182418823
179,0.8677629232406616,0.867648720741272,0.8675345182418823,0.8681055307388306,0.867648720741272,0.867648720741272
180,0.8677629232406616,0.8677629232406616,0.8675345182418823,0.8682197332382202,0.867648720741272,0.867648720741272
181,0.8677629232406616,0.8677629232406616,0.8677629232406616,0.8682197332382202,0.8677629232406616,0.867648720741272
182,0.8678771257400513,0.8678771257400513,0.8677629232406616,0.8682197332382202,0.8678771257400513,0.867648720741272
183,0.8681055307388306,0.8679913282394409,0.8677629232406616,0.8683338761329651,0.8679913282394409,0.8677629232406616
184,0.8682197332382202,0.8681055307388306,0.8677629232406616,0.8683338761329651,0.8681055307388306,0.8678771257400513
185,0.8682197332382202,0.8682197332382202,0.8679913282394409,0.8683338761329651,0.8682197332382202,0.8679913282394409
186,0.8682197332382202,0.8683338761329651,0.8681055307388306,0.8684480786323547,0.8682197332382202,0.8681055307388306
187,0.8684480786323547,0.8683338761329651,0.8682197332382202,0.8684480786323547,0.8682197332382202,0.8681055307388306
188,0.8684480786323547,0.8684480786323547,0.8683338761329651,0.8684480786323547,0.8683338761329651,0.8682197332382202
189,0.8685622811317444,0.868676483631134,0.8684480786323547,0.8685622811317444,0.868676483631134,0.8683338761329651
190,0.8685622811317444,0.8689048886299133,0.8684480786323547,0.8685622811317444,0.8689048886299133,0.8684480786323547
191,0.8687906861305237,0.8689048886299133,0.8684480786323547,0.8685622811317444,0.8689048886299133,0.8685622811317444
192,0.8689048886299133,0.869019091129303,0.868676483631134,0.8685622811317444,0.8689048886299133,0.868676483631134
193,0.8689048886299133,0.869019091129303,0.868676483631134,0.868676483631134,0.8689048886299133,0.8687906861305237
194,0.8689048886299133,0.869019091129303,0.8687906861305237,0.868676483631134,0.869019091129303,0.8687906861305237
195,0.869019091129303,0.869019091129303,0.8689048886299133,0.868676483631134,0.869019091129303,0.8689048886299133
196,0.869019091129303,0.869019091129303,0.8689048886299133,0.8687906861305237,0.869019091129303,0.8689048886299133
197,0.869019091129303,0.869019091129303,0.8689048886299133,0.8687906861305237,0.869019091129303,0.869019091129303
198,0.869019091129303,0.869019091129303,0.8689048886299133,0.8687906861305237,0.869019091129303,0.869019091129303
199,0.869019091129303,0.869019091129303,0.8689048886299133,0.869019091129303,0.869019091129303,0.869019091129303
200,0.869019091129303,0.869019091129303,0.869019091129303,0.869019091129303,0.869019091129303,0.869019091129303


==> data/accuracy-at-k_reader-full_nq-open-test.csv <==
topk,start,end,joint,selection,indep,all
1,0.628808856010437,0.629085898399353,0.628808856010437,0.632964015007019,0.6285318732261658,0.6293628811836243
2,0.7055401802062988,0.7058171629905701,0.7052631378173828,0.7074792385101318,0.7063711881637573,0.7083102464675903
3,0.746260404586792,0.7490304708480835,0.746260404586792,0.750138521194458,0.7470914125442505,0.7490304708480835
4,0.7673130035400391,0.7692520618438721,0.7664819955825806,0.7720221877098083,0.7684210538864136,0.7684210538864136
5,0.7831025123596191,0.7844875454902649,0.7819944620132446,0.7883656620979309,0.7836565375328064,0.7839335203170776
6,0.7927978038787842,0.7950138449668884,0.7950138449668884,0.7977839112281799,0.7922437787055969,0.7936288118362427
7,0.8085872530937195,0.8066481947898865,0.8066481947898865,0.8063712120056152,0.8069252371788025,0.8066481947898865
8,0.8149584531784058,0.8130193948745728,0.8144044280052185,0.8160665035247803,0.8130193948745728,0.813296377658844
9,0.8202216029167175,0.8182825446128845,0.8188365697860718,0.8227146863937378,0.8202216029167175,0.819113552570343
10,0.8260387778282166,0.8260387778282166,0.8254847526550293,0.826869785785675,0.8265928030014038,0.8260387778282166
11,0.8307479023933411,0.8299168944358826,0.8310249447822571,0.8313019275665283,0.8313019275665283,0.8299168944358826
12,0.8332409858703613,0.8332409858703613,0.8337950110435486,0.8360110521316528,0.8351800441741943,0.8337950110435486
13,0.8382271528244019,0.8368421196937561,0.8368421196937561,0.8393352031707764,0.8382271528244019,0.8390581607818604
14,0.8409972190856934,0.8409972190856934,0.8401662111282349,0.8426592946052551,0.8418282270431519,0.8423822522163391
15,0.8437672853469849,0.8440443277359009,0.8426592946052551,0.8454293608665466,0.8443213105201721,0.8440443277359009
16,0.8459833860397339,0.8454293608665466,0.8440443277359009,0.8479224443435669,0.8454293608665466,0.8454293608665466
17,0.8484764695167542,0.8459833860397339,0.8454293608665466,0.8493074774742126,0.8470914363861084,0.8487534523010254
18,0.8498615026473999,0.8476454019546509,0.8481994271278381,0.8506925106048584,0.8481994271278381,0.8498615026473999
19,0.8509695529937744,0.8501384854316711,0.8495844602584839,0.8515235185623169,0.8501384854316711,0.8506925106048584
20,0.8520775437355042,0.8518005609512329,0.8512465357780457,0.8526315689086914,0.8520775437355042,0.8518005609512329
21,0.8545706272125244,0.8529086112976074,0.8526315689086914,0.8551246523857117,0.8537396192550659,0.8531855940818787
22,0.8562327027320862,0.8537396192550659,0.8531855940818787,0.8570637106895447,0.8542936444282532,0.8542936444282532
23,0.8570637106895447,0.8548476696014404,0.8534625768661499,0.8581717610359192,0.8548476696014404,0.8556786775588989
24,0.8576177358627319,0.8570637106895447,0.8551246523857117,0.8590027689933777,0.8570637106895447,0.8570637106895447
25,0.8590027689933777,0.8576177358627319,0.8556786775588989,0.8592797517776489,0.8581717610359192,0.8578947186470032
26,0.8592797517776489,0.8592797517776489,0.8573406934738159,0.8601108193397522,0.8592797517776489,0.8592797517776489
27,0.8601108193397522,0.8603878021240234,0.8590027689933777,0.8603878021240234,0.8598337769508362,0.8603878021240234
28,0.8609418272972107,0.8609418272972107,0.8603878021240234,0.8612188100814819,0.8609418272972107,0.8603878021240234
29,0.8617728352546692,0.8612188100814819,0.8612188100814819,0.861495852470398,0.8620498776435852,0.8609418272972107
30,0.8626039028167725,0.861495852470398,0.8617728352546692,0.861495852470398,0.8626039028167725,0.8620498776435852
31,0.8631578683853149,0.8617728352546692,0.8620498776435852,0.8623268604278564,0.8631578683853149,0.8628808856010437
32,0.8637118935585022,0.8623268604278564,0.8620498776435852,0.863434910774231,0.8631578683853149,0.8637118935585022
33,0.8642659187316895,0.863434910774231,0.8623268604278564,0.8642659187316895,0.8642659187316895,0.8648199439048767
34,0.8645429611206055,0.8639889359474182,0.8637118935585022,0.8645429611206055,0.8648199439048767,0.865373969078064
35,0.865373969078064,0.8642659187316895,0.8645429611206055,0.8656509518623352,0.865373969078064,0.8659279942512512
36,0.865373969078064,0.865096926689148,0.865096926689148,0.8656509518623352,0.8656509518623352,0.8664820194244385
37,0.865373969078064,0.8659279942512512,0.8656509518623352,0.8664820194244385,0.8656509518623352,0.8664820194244385
38,0.8662049770355225,0.8664820194244385,0.8656509518623352,0.867035984992981,0.8664820194244385,0.8667590022087097
39,0.8667590022087097,0.8675900101661682,0.8659279942512512,0.867313027381897,0.8678670525550842,0.8675900101661682
40,0.867035984992981,0.8675900101661682,0.8664820194244385,0.8675900101661682,0.8681440353393555,0.8678670525550842
41,0.867313027381897,0.8681440353393555,0.8667590022087097,0.8681440353393555,0.8684210777282715,0.8678670525550842
42,0.867313027381897,0.8684210777282715,0.867035984992981,0.8686980605125427,0.8684210777282715,0.8681440353393555
43,0.8678670525550842,0.868975043296814,0.8675900101661682,0.8686980605125427,0.86925208568573,0.8684210777282715
44,0.8684210777282715,0.868975043296814,0.8681440353393555,0.868975043296814,0.8695290684700012,0.868975043296814
45,0.8686980605125427,0.8695290684700012,0.868975043296814,0.86925208568573,0.8695290684700012,0.86925208568573
46,0.8686980605125427,0.8703601360321045,0.8695290684700012,0.86925208568573,0.8695290684700012,0.86925208568573
47,0.8695290684700012,0.870914101600647,0.8698061108589172,0.8695290684700012,0.8698061108589172,0.8698061108589172
48,0.8698061108589172,0.870914101600647,0.8700830936431885,0.8700830936431885,0.8703601360321045,0.8700830936431885
49,0.8703601360321045,0.870914101600647,0.8700830936431885,0.8703601360321045,0.8706371188163757,0.8703601360321045
50,0.870914101600647,0.871191143989563,0.8700830936431885,0.870914101600647,0.871191143989563,0.8706371188163757
51,0.870914101600647,0.871191143989563,0.8700830936431885,0.8714681267738342,0.8714681267738342,0.870914101600647
52,0.870914101600647,0.8714681267738342,0.870914101600647,0.8720221519470215,0.8717451691627502,0.870914101600647
53,0.870914101600647,0.8714681267738342,0.871191143989563,0.8722991943359375,0.8717451691627502,0.871191143989563
54,0.871191143989563,0.8714681267738342,0.871191143989563,0.8725761771202087,0.8717451691627502,0.871191143989563
55,0.8714681267738342,0.8714681267738342,0.871191143989563,0.8725761771202087,0.8717451691627502,0.871191143989563
56,0.8717451691627502,0.8717451691627502,0.871191143989563,0.87285315990448,0.8717451691627502,0.871191143989563
57,0.8720221519470215,0.8720221519470215,0.871191143989563,0.87285315990448,0.8725761771202087,0.8717451691627502
58,0.8725761771202087,0.8720221519470215,0.8714681267738342,0.8736842274665833,0.8725761771202087,0.8720221519470215
59,0.873130202293396,0.8722991943359375,0.8720221519470215,0.8739612102508545,0.873130202293396,0.8722991943359375
60,0.8734071850776672,0.87285315990448,0.8722991943359375,0.8742382526397705,0.8742382526397705,0.87285315990448
61,0.8736842274665833,0.873130202293396,0.87285315990448,0.8745152354240417,0.8742382526397705,0.8734071850776672
62,0.8739612102508545,0.873130202293396,0.873130202293396,0.875069260597229,0.8742382526397705,0.8734071850776672
63,0.8742382526397705,0.8734071850776672,0.873130202293396,0.8756232857704163,0.8745152354240417,0.8739612102508545
64,0.8745152354240417,0.8734071850776672,0.873130202293396,0.8756232857704163,0.8745152354240417,0.8739612102508545
65,0.874792218208313,0.8739612102508545,0.8734071850776672,0.8756232857704163,0.875069260597229,0.8739612102508545
66,0.8753462433815002,0.8742382526397705,0.8736842274665833,0.8759002685546875,0.8753462433815002,0.8742382526397705
67,0.8759002685546875,0.8745152354240417,0.874792218208313,0.8761773109436035,0.8753462433815002,0.8745152354240417
68,0.8759002685546875,0.875069260597229,0.875069260597229,0.8761773109436035,0.8756232857704163,0.875069260597229
69,0.8759002685546875,0.8753462433815002,0.875069260597229,0.8761773109436035,0.8759002685546875,0.8753462433815002
70,0.8761773109436035,0.8756232857704163,0.8753462433815002,0.8761773109436035,0.876731276512146,0.8753462433815002
71,0.8764542937278748,0.8761773109436035,0.8756232857704163,0.876731276512146,0.876731276512146,0.8756232857704163
72,0.8764542937278748,0.8764542937278748,0.8756232857704163,0.877008318901062,0.876731276512146,0.8756232857704163
73,0.877008318901062,0.8772853016853333,0.8756232857704163,0.8775623440742493,0.8775623440742493,0.8764542937278748
74,0.8775623440742493,0.8772853016853333,0.8759002685546875,0.8778393268585205,0.8775623440742493,0.8764542937278748
75,0.8775623440742493,0.8772853016853333,0.8759002685546875,0.8781163692474365,0.8778393268585205,0.876731276512146
76,0.8775623440742493,0.8772853016853333,0.8759002685546875,0.878947377204895,0.8778393268585205,0.876731276512146
77,0.8775623440742493,0.8772853016853333,0.8761773109436035,0.878947377204895,0.8778393268585205,0.876731276512146
78,0.8778393268585205,0.8772853016853333,0.8761773109436035,0.878947377204895,0.8778393268585205,0.877008318901062
79,0.8781163692474365,0.8775623440742493,0.8764542937278748,0.8792243599891663,0.8778393268585205,0.8772853016853333
80,0.878670334815979,0.8775623440742493,0.876731276512146,0.8792243599891663,0.8778393268585205,0.8775623440742493
81,0.878670334815979,0.8778393268585205,0.8772853016853333,0.8795014023780823,0.8778393268585205,0.8775623440742493
82,0.878670334815979,0.8778393268585205,0.8772853016853333,0.8795014023780823,0.8781163692474365,0.8781163692474365
83,0.878670334815979,0.8783933520317078,0.8783933520317078,0.8795014023780823,0.8781163692474365,0.8781163692474365
84,0.878947377204895,0.8783933520317078,0.878670334815979,0.8795014023780823,0.8781163692474365,0.8781163692474365
85,0.8792243599891663,0.878670334815979,0.878670334815979,0.8795014023780823,0.8783933520317078,0.8781163692474365
86,0.8792243599891663,0.878670334815979,0.878670334815979,0.8795014023780823,0.878670334815979,0.878947377204895
87,0.8792243599891663,0.878670334815979,0.878670334815979,0.8797783851623535,0.878947377204895,0.8792243599891663
88,0.8792243599891663,0.878947377204895,0.878947377204895,0.8800554275512695,0.878947377204895,0.8795014023780823
89,0.8795014023780823,0.8795014023780823,0.8792243599891663,0.8803324103355408,0.8792243599891663,0.8797783851623535
90,0.8800554275512695,0.8795014023780823,0.8792243599891663,0.8803324103355408,0.8792243599891663,0.8800554275512695
91,0.8800554275512695,0.8795014023780823,0.8792243599891663,0.8814404606819153,0.8792243599891663,0.8800554275512695
92,0.8800554275512695,0.8795014023780823,0.8792243599891663,0.8814404606819153,0.8797783851623535,0.8800554275512695
93,0.8800554275512695,0.8797783851623535,0.8792243599891663,0.8814404606819153,0.8803324103355408,0.8800554275512695
94,0.8800554275512695,0.8797783851623535,0.8792243599891663,0.8814404606819153,0.8803324103355408,0.8803324103355408
95,0.880609393119812,0.8800554275512695,0.8792243599891663,0.8817174434661865,0.8803324103355408,0.8803324103355408
96,0.8811634182929993,0.880609393119812,0.8795014023780823,0.8817174434661865,0.880609393119812,0.880609393119812
97,0.8814404606819153,0.880886435508728,0.8795014023780823,0.8817174434661865,0.880609393119812,0.880609393119812
98,0.8814404606819153,0.880886435508728,0.8795014023780823,0.8819944858551025,0.8811634182929993,0.880609393119812
99,0.8814404606819153,0.880886435508728,0.8797783851623535,0.8822714686393738,0.8811634182929993,0.880609393119812
100,0.8814404606819153,0.880886435508728,0.8797783851623535,0.882548451423645,0.8811634182929993,0.880886435508728
101,0.8814404606819153,0.880886435508728,0.8800554275512695,0.882548451423645,0.8811634182929993,0.880886435508728
102,0.8814404606819153,0.880886435508728,0.8800554275512695,0.882825493812561,0.8811634182929993,0.880886435508728
103,0.8817174434661865,0.880886435508728,0.8803324103355408,0.882825493812561,0.8811634182929993,0.880886435508728
104,0.8817174434661865,0.880886435508728,0.8803324103355408,0.8831024765968323,0.8814404606819153,0.880886435508728
105,0.8817174434661865,0.8811634182929993,0.880609393119812,0.8831024765968323,0.8814404606819153,0.8811634182929993
106,0.8817174434661865,0.8811634182929993,0.880609393119812,0.8833795189857483,0.8814404606819153,0.8814404606819153
107,0.8817174434661865,0.8814404606819153,0.880886435508728,0.8833795189857483,0.8814404606819153,0.8817174434661865
108,0.8817174434661865,0.8817174434661865,0.880886435508728,0.8833795189857483,0.8817174434661865,0.8817174434661865
109,0.8819944858551025,0.8817174434661865,0.880886435508728,0.8833795189857483,0.8819944858551025,0.8817174434661865
110,0.8819944858551025,0.8819944858551025,0.8811634182929993,0.8833795189857483,0.8822714686393738,0.8817174434661865
111,0.8819944858551025,0.8822714686393738,0.8814404606819153,0.8833795189857483,0.8822714686393738,0.8817174434661865
112,0.8819944858551025,0.8822714686393738,0.8814404606819153,0.8833795189857483,0.8822714686393738,0.8817174434661865
113,0.8822714686393738,0.8822714686393738,0.8817174434661865,0.8833795189857483,0.8822714686393738,0.8817174434661865
114,0.8822714686393738,0.8822714686393738,0.8817174434661865,0.8833795189857483,0.8822714686393738,0.8819944858551025
115,0.882825493812561,0.8822714686393738,0.8817174434661865,0.8833795189857483,0.8822714686393738,0.8819944858551025
116,0.882825493812561,0.8822714686393738,0.8819944858551025,0.8836565017700195,0.882548451423645,0.8819944858551025
117,0.8831024765968323,0.8822714686393738,0.8819944858551025,0.8839335441589355,0.882825493812561,0.8822714686393738
118,0.8831024765968323,0.882548451423645,0.8822714686393738,0.8839335441589355,0.882825493812561,0.8822714686393738
119,0.8831024765968323,0.882825493812561,0.882548451423645,0.8839335441589355,0.882825493812561,0.882548451423645
120,0.8831024765968323,0.8831024765968323,0.882548451423645,0.8839335441589355,0.882825493812561,0.882825493812561
121,0.8831024765968323,0.8831024765968323,0.8831024765968323,0.8842105269432068,0.8833795189857483,0.882825493812561
122,0.8831024765968323,0.8831024765968323,0.8831024765968323,0.8842105269432068,0.8833795189857483,0.8836565017700195
123,0.8831024765968323,0.8831024765968323,0.8833795189857483,0.884487509727478,0.8833795189857483,0.8839335441589355
124,0.8831024765968323,0.8836565017700195,0.8833795189857483,0.884487509727478,0.8833795189857483,0.8842105269432068
125,0.8836565017700195,0.8836565017700195,0.8836565017700195,0.884487509727478,0.8836565017700195,0.884487509727478
126,0.884487509727478,0.8836565017700195,0.8839335441589355,0.884487509727478,0.8836565017700195,0.884487509727478
127,0.884764552116394,0.8839335441589355,0.8839335441589355,0.884487509727478,0.8842105269432068,0.884764552116394
128,0.884764552116394,0.8839335441589355,0.8842105269432068,0.884487509727478,0.8842105269432068,0.884764552116394
129,0.884764552116394,0.884487509727478,0.884487509727478,0.884487509727478,0.8842105269432068,0.884764552116394
130,0.8850415349006653,0.884487509727478,0.884487509727478,0.884487509727478,0.8842105269432068,0.8850415349006653
131,0.8853185772895813,0.884487509727478,0.884487509727478,0.884764552116394,0.8842105269432068,0.8850415349006653
132,0.8853185772895813,0.884764552116394,0.884764552116394,0.884764552116394,0.884764552116394,0.8850415349006653
133,0.8853185772895813,0.884764552116394,0.884764552116394,0.884764552116394,0.884764552116394,0.8850415349006653
134,0.8853185772895813,0.884764552116394,0.8850415349006653,0.884764552116394,0.884764552116394,0.8853185772895813
135,0.8855955600738525,0.8850415349006653,0.8850415349006653,0.884764552116394,0.884764552116394,0.8853185772895813
136,0.8858726024627686,0.8850415349006653,0.8850415349006653,0.8855955600738525,0.884764552116394,0.8853185772895813
137,0.8861495852470398,0.8850415349006653,0.8853185772895813,0.8855955600738525,0.884764552116394,0.8853185772895813
138,0.886426568031311,0.8853185772895813,0.8853185772895813,0.8855955600738525,0.884764552116394,0.8855955600738525
139,0.886426568031311,0.8853185772895813,0.8853185772895813,0.8855955600738525,0.8853185772895813,0.8855955600738525
140,0.886426568031311,0.8853185772895813,0.8855955600738525,0.8855955600738525,0.8858726024627686,0.8861495852470398
141,0.886426568031311,0.8855955600738525,0.8861495852470398,0.8855955600738525,0.8858726024627686,0.8861495852470398
142,0.886426568031311,0.8855955600738525,0.8861495852470398,0.8855955600738525,0.8858726024627686,0.8861495852470398
143,0.886426568031311,0.8855955600738525,0.8861495852470398,0.8855955600738525,0.8858726024627686,0.8861495852470398
144,0.886426568031311,0.8855955600738525,0.8861495852470398,0.8855955600738525,0.8858726024627686,0.8861495852470398
145,0.886426568031311,0.8858726024627686,0.8861495852470398,0.8858726024627686,0.8858726024627686,0.8861495852470398
146,0.886426568031311,0.8858726024627686,0.8861495852470398,0.8858726024627686,0.8858726024627686,0.8861495852470398
147,0.886426568031311,0.8858726024627686,0.8861495852470398,0.8858726024627686,0.8858726024627686,0.8861495852470398
148,0.886426568031311,0.8858726024627686,0.8861495852470398,0.8858726024627686,0.8858726024627686,0.8861495852470398
149,0.886426568031311,0.8858726024627686,0.8861495852470398,0.8858726024627686,0.8861495852470398,0.8861495852470398
150,0.886426568031311,0.8861495852470398,0.8861495852470398,0.8861495852470398,0.8861495852470398,0.8861495852470398
151,0.886426568031311,0.8861495852470398,0.8861495852470398,0.8861495852470398,0.886426568031311,0.8861495852470398
152,0.886426568031311,0.886426568031311,0.8861495852470398,0.8861495852470398,0.886426568031311,0.8861495852470398
153,0.886426568031311,0.886703610420227,0.8861495852470398,0.886426568031311,0.886426568031311,0.8861495852470398
154,0.886426568031311,0.8869805932044983,0.8861495852470398,0.886426568031311,0.8869805932044983,0.8861495852470398
155,0.886426568031311,0.8869805932044983,0.8861495852470398,0.886426568031311,0.8869805932044983,0.8861495852470398
156,0.886426568031311,0.8869805932044983,0.8861495852470398,0.886426568031311,0.8869805932044983,0.886426568031311
157,0.886426568031311,0.8869805932044983,0.8861495852470398,0.886426568031311,0.8869805932044983,0.886426568031311
158,0.886426568031311,0.8869805932044983,0.8861495852470398,0.886426568031311,0.8869805932044983,0.886426568031311
159,0.886426568031311,0.8872576355934143,0.886426568031311,0.886703610420227,0.8869805932044983,0.886426568031311
160,0.886426568031311,0.8872576355934143,0.886426568031311,0.8872576355934143,0.8872576355934143,0.886703610420227
161,0.886426568031311,0.8872576355934143,0.886703610420227,0.8872576355934143,0.8875346183776855,0.886703610420227
162,0.886426568031311,0.8872576355934143,0.886703610420227,0.8872576355934143,0.8875346183776855,0.8875346183776855
163,0.886703610420227,0.8872576355934143,0.886703610420227,0.8872576355934143,0.8878116607666016,0.8875346183776855
164,0.886703610420227,0.8875346183776855,0.8869805932044983,0.8875346183776855,0.8878116607666016,0.8875346183776855
165,0.886703610420227,0.8875346183776855,0.8869805932044983,0.8875346183776855,0.8880886435508728,0.8875346183776855
166,0.8872576355934143,0.8875346183776855,0.8869805932044983,0.8878116607666016,0.8880886435508728,0.8875346183776855
167,0.8875346183776855,0.8875346183776855,0.8869805932044983,0.8878116607666016,0.8880886435508728,0.8875346183776855
168,0.8878116607666016,0.8875346183776855,0.8869805932044983,0.8878116607666016,0.8880886435508728,0.8875346183776855
169,0.8880886435508728,0.8878116607666016,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
170,0.8880886435508728,0.8878116607666016,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
171,0.8880886435508728,0.8878116607666016,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
172,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
173,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
174,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
175,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
176,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
177,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
178,0.8880886435508728,0.8880886435508728,0.8878116607666016,0.8878116607666016,0.8880886435508728,0.8878116607666016
179,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8878116607666016
180,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8878116607666016
181,0.8880886435508728,0.888365626335144,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8878116607666016
182,0.8880886435508728,0.888365626335144,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8878116607666016
183,0.8880886435508728,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
184,0.8880886435508728,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
185,0.8880886435508728,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
186,0.888365626335144,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
187,0.888365626335144,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
188,0.888365626335144,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
189,0.888365626335144,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
190,0.888365626335144,0.888365626335144,0.888365626335144,0.8880886435508728,0.888365626335144,0.888365626335144
191,0.888365626335144,0.888365626335144,0.888365626335144,0.8880886435508728,0.888365626335144,0.888365626335144
192,0.888365626335144,0.888365626335144,0.888365626335144,0.8880886435508728,0.888365626335144,0.888365626335144
193,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
194,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
195,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
196,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
197,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
198,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
199,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
200,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144


==> data/accuracy-at-k_reader-full_trivia-dev.csv <==
topk,start,end,joint,selection,indep,all
1,0.6811134815216064,0.6829240918159485,0.6808871626853943,0.6823582649230957,0.6820187568664551,0.6816793084144592
2,0.7281882762908936,0.7295462489128113,0.7284145951271057,0.7307909727096558,0.7279619574546814,0.7292067408561707
3,0.753309965133667,0.7559126615524292,0.7524046897888184,0.7581758499145508,0.7542152404785156,0.7560257911682129
4,0.7692655920982361,0.7703971862792969,0.7703971862792969,0.7713024616241455,0.7692655920982361,0.7710761427879333
5,0.7803553342819214,0.7813737988471985,0.7829580307006836,0.7822790741920471,0.7813737988471985,0.7813737988471985
6,0.7892950177192688,0.790087103843689,0.7896344661712646,0.7898607850074768,0.7890686988830566,0.7888423800468445
7,0.7952924966812134,0.7961978316307068,0.7943872213363647,0.7963109612464905,0.7951793670654297,0.7954056859016418
8,0.8000452518463135,0.8012900352478027,0.7997058033943176,0.8026479482650757,0.8012900352478027,0.8008373975753784
9,0.8040058612823486,0.804911196231842,0.8038927316665649,0.806834876537323,0.8051375150680542,0.8047980070114136
10,0.8071743845939636,0.8078533411026001,0.8072875142097473,0.8105692267417908,0.8071743845939636,0.8078533411026001
11,0.8106823563575745,0.8118139505386353,0.8105692267417908,0.8126060962677002,0.8107955455780029,0.8113613128662109
12,0.8128324151039124,0.8136245608329773,0.8133981823921204,0.8155482411384583,0.8132850527763367,0.8144166469573975
13,0.8153219223022461,0.8156614303588867,0.8158877491950989,0.8181509375572205,0.8152087926864624,0.8165667057037354
14,0.8172456622123718,0.8176982998847961,0.8178114891052246,0.8204141855239868,0.8172456622123718,0.8184904456138611
15,0.8201878666877747,0.8193957209587097,0.819282591342926,0.821206271648407,0.8193957209587097,0.8203009963035583
16,0.8208668231964111,0.8218852281570435,0.8207536339759827,0.8225642442703247,0.8207536339759827,0.821206271648407
17,0.8221115469932556,0.8229036927223206,0.8221115469932556,0.8242616057395935,0.8223379254341125,0.8226773738861084
18,0.823582649230957,0.8241484761238098,0.8234695196151733,0.8261853456497192,0.8233563303947449,0.8240352869033813
19,0.8258458971977234,0.8247142434120178,0.8241484761238098,0.8275432586669922,0.8252800703048706,0.8256195783615112
20,0.82731693983078,0.8258458971977234,0.8250537514686584,0.8283354043960571,0.8265248537063599,0.826751172542572
21,0.8282222747802734,0.8269774913787842,0.8262985348701477,0.8292406797409058,0.82731693983078,0.8276564478874207
22,0.8287880420684814,0.828109085559845,0.8282222747802734,0.8301459550857544,0.8284485936164856,0.8293538689613342
23,0.8298065066337585,0.8293538689613342,0.8287880420684814,0.8313907384872437,0.8296933174133301,0.8302591443061829
24,0.8303722739219666,0.8308249115943909,0.8296933174133301,0.831843376159668,0.8303722739219666,0.8315039277076721
25,0.8315039277076721,0.8315039277076721,0.8301459550857544,0.8328618407249451,0.8310512900352478,0.8320696949958801
26,0.8325223326683044,0.8322960138320923,0.8310512900352478,0.8334276080131531,0.8320696949958801,0.8324092030525208
27,0.8328618407249451,0.8327486515045166,0.831843376159668,0.8344460725784302,0.8329749703407288,0.8329749703407288
28,0.8334276080131531,0.8336539268493652,0.8328618407249451,0.8356908559799194,0.8334276080131531,0.8341066241264343
29,0.834219753742218,0.834219753742218,0.8341066241264343,0.8359171748161316,0.8346723914146423,0.8345592617988586
30,0.8348987102508545,0.8352382183074951,0.8353513479232788,0.8364829421043396,0.8348987102508545,0.8351250290870667
31,0.8353513479232788,0.8352382183074951,0.8359171748161316,0.8371619582176208,0.8360303044319153,0.8360303044319153
32,0.8360303044319153,0.8362566232681274,0.8365961313247681,0.8377277255058289,0.8364829421043396,0.8365961313247681
33,0.8370487689971924,0.8364829421043396,0.8369356393814087,0.8382935523986816,0.8370487689971924,0.837388277053833
34,0.8372750878334045,0.8372750878334045,0.837388277053833,0.8386330008506775,0.837388277053833,0.8381803631782532
35,0.8380672335624695,0.8376145958900452,0.8381803631782532,0.8389725089073181,0.837954044342041,0.838746190071106
36,0.8386330008506775,0.8382935523986816,0.8386330008506775,0.8394251465797424,0.838746190071106,0.839311957359314
37,0.839311957359314,0.8385198712348938,0.8391988277435303,0.8401041030883789,0.8394251465797424,0.8397646546363831
38,0.8399909734725952,0.8394251465797424,0.8399909734725952,0.8408962488174438,0.8395382761955261,0.8402172923088074
39,0.8408962488174438,0.8402172923088074,0.8406699299812317,0.8413488864898682,0.8398777842521667,0.8406699299812317
40,0.8412356972694397,0.8406699299812317,0.8410093784332275,0.8418015241622925,0.8408962488174438,0.8412356972694397
41,0.8414620161056519,0.8410093784332275,0.8414620161056519,0.8422541618347168,0.8413488864898682,0.8414620161056519
42,0.8419146537780762,0.841688334941864,0.841688334941864,0.8429331183433533,0.8421409726142883,0.8415752053260803
43,0.8422541618347168,0.8419146537780762,0.8421409726142883,0.8431594371795654,0.842480480670929,0.8419146537780762
44,0.8429331183433533,0.8420278429985046,0.8422541618347168,0.8432726263999939,0.8425936698913574,0.842480480670929
45,0.8431594371795654,0.8423672914505005,0.8427067995071411,0.8437252640724182,0.8427067995071411,0.8427067995071411
46,0.8437252640724182,0.8423672914505005,0.8432726263999939,0.8444042205810547,0.8430463075637817,0.8428199887275696
47,0.8438383936882019,0.842480480670929,0.8433857560157776,0.844856858253479,0.8432726263999939,0.8432726263999939
48,0.8439515829086304,0.8429331183433533,0.8442910313606262,0.845649003982544,0.8433857560157776,0.8438383936882019
49,0.8440647125244141,0.8433857560157776,0.8444042205810547,0.8458753228187561,0.8439515829086304,0.8440647125244141
50,0.8442910313606262,0.843498945236206,0.8446305394172668,0.8463279604911804,0.8441779017448425,0.8444042205810547
51,0.8446305394172668,0.8439515829086304,0.8449699878692627,0.8468937277793884,0.8444042205810547,0.8449699878692627
52,0.8450831770896912,0.8441779017448425,0.8451963067054749,0.8471200466156006,0.8449699878692627,0.8451963067054749
53,0.8453094959259033,0.844856858253479,0.8457621335983276,0.8473463654518127,0.8451963067054749,0.845649003982544
54,0.845649003982544,0.8450831770896912,0.8458753228187561,0.8475726842880249,0.8455358147621155,0.8458753228187561
55,0.8461016416549683,0.845649003982544,0.8461016416549683,0.8476858735084534,0.8455358147621155,0.846214771270752
56,0.8461016416549683,0.8461016416549683,0.846214771270752,0.8477990031242371,0.8461016416549683,0.8465542793273926
57,0.8468937277793884,0.846214771270752,0.8463279604911804,0.8482516407966614,0.8466674089431763,0.8466674089431763
58,0.8471200466156006,0.8465542793273926,0.8471200466156006,0.8483648300170898,0.8467805981636047,0.8471200466156006
59,0.8476858735084534,0.8465542793273926,0.8473463654518127,0.8484780192375183,0.8470069169998169,0.8473463654518127
60,0.8479121923446655,0.8468937277793884,0.8476858735084534,0.8488174676895142,0.8471200466156006,0.8476858735084534
61,0.8481385111808777,0.8471200466156006,0.8477990031242371,0.8490437865257263,0.847233235836029,0.8479121923446655
62,0.8483648300170898,0.847233235836029,0.8481385111808777,0.8491569757461548,0.847233235836029,0.8481385111808777
63,0.8484780192375183,0.847233235836029,0.8483648300170898,0.8493832945823669,0.8476858735084534,0.8483648300170898
64,0.8484780192375183,0.8475726842880249,0.8483648300170898,0.8496096134185791,0.8481385111808777,0.8484780192375183
65,0.8484780192375183,0.8477990031242371,0.8483648300170898,0.8500622510910034,0.848591148853302,0.8489306569099426
66,0.8484780192375183,0.8479121923446655,0.8484780192375183,0.8501753807067871,0.8490437865257263,0.8490437865257263
67,0.8489306569099426,0.8481385111808777,0.8489306569099426,0.8502885699272156,0.8491569757461548,0.8491569757461548
68,0.8490437865257263,0.8481385111808777,0.8490437865257263,0.8505148887634277,0.8492701053619385,0.8494964241981506
69,0.8493832945823669,0.8487043380737305,0.8492701053619385,0.8505148887634277,0.8494964241981506,0.8498359322547913
70,0.8496096134185791,0.8487043380737305,0.8494964241981506,0.8507412075996399,0.8497227430343628,0.8500622510910034
71,0.849949061870575,0.8492701053619385,0.8496096134185791,0.8511938452720642,0.8501753807067871,0.8501753807067871
72,0.8505148887634277,0.8496096134185791,0.849949061870575,0.8513069748878479,0.8502885699272156,0.8505148887634277
73,0.8507412075996399,0.8500622510910034,0.8500622510910034,0.8513069748878479,0.8508543372154236,0.850967526435852
74,0.8507412075996399,0.8501753807067871,0.8501753807067871,0.8515333533287048,0.850967526435852,0.8510806560516357
75,0.8510806560516357,0.8504016995429993,0.8501753807067871,0.8518728017807007,0.8510806560516357,0.8513069748878479
76,0.8514201641082764,0.8506280183792114,0.8505148887634277,0.8519859910011292,0.8510806560516357,0.8515333533287048
77,0.851759672164917,0.8510806560516357,0.8506280183792114,0.852325439453125,0.8510806560516357,0.8516464829444885
78,0.8519859910011292,0.8511938452720642,0.8507412075996399,0.8524386286735535,0.8511938452720642,0.851759672164917
79,0.8520991206169128,0.8515333533287048,0.8510806560516357,0.8524386286735535,0.8513069748878479,0.851759672164917
80,0.8522123098373413,0.851759672164917,0.8511938452720642,0.8527780771255493,0.8516464829444885,0.8518728017807007
81,0.852325439453125,0.8518728017807007,0.8516464829444885,0.8530043959617615,0.8516464829444885,0.8520991206169128
82,0.852325439453125,0.8519859910011292,0.8518728017807007,0.8531175851821899,0.8518728017807007,0.852325439453125
83,0.8525517582893372,0.8519859910011292,0.852325439453125,0.8531175851821899,0.8519859910011292,0.8524386286735535
84,0.8526649475097656,0.8519859910011292,0.852325439453125,0.8531175851821899,0.8522123098373413,0.8526649475097656
85,0.8530043959617615,0.8522123098373413,0.8526649475097656,0.8531175851821899,0.852325439453125,0.8531175851821899
86,0.8531175851821899,0.852325439453125,0.8531175851821899,0.8533439040184021,0.852325439453125,0.8533439040184021
87,0.8531175851821899,0.8524386286735535,0.8533439040184021,0.853683352470398,0.8524386286735535,0.8535702228546143
88,0.8532307147979736,0.8525517582893372,0.8534570336341858,0.853683352470398,0.8526649475097656,0.853683352470398
89,0.8534570336341858,0.8528912663459778,0.8534570336341858,0.8537965416908264,0.8531175851821899,0.8537965416908264
90,0.853683352470398,0.8531175851821899,0.8535702228546143,0.8541359901428223,0.8532307147979736,0.8537965416908264
91,0.853683352470398,0.8531175851821899,0.8535702228546143,0.8542491793632507,0.8534570336341858,0.8537965416908264
92,0.8539096713066101,0.853683352470398,0.8535702228546143,0.8542491793632507,0.8535702228546143,0.8540228605270386
93,0.8540228605270386,0.8537965416908264,0.8537965416908264,0.8542491793632507,0.8537965416908264,0.8540228605270386
94,0.8541359901428223,0.8540228605270386,0.8540228605270386,0.8543623685836792,0.8539096713066101,0.8542491793632507
95,0.8541359901428223,0.8542491793632507,0.8540228605270386,0.8544754981994629,0.8540228605270386,0.8544754981994629
96,0.8541359901428223,0.8543623685836792,0.8541359901428223,0.8545886874198914,0.8540228605270386,0.8545886874198914
97,0.8541359901428223,0.8544754981994629,0.8543623685836792,0.8549281358718872,0.8541359901428223,0.854701817035675
98,0.8544754981994629,0.8548150062561035,0.8544754981994629,0.8550413250923157,0.8543623685836792,0.8550413250923157
99,0.854701817035675,0.8549281358718872,0.8549281358718872,0.8551544547080994,0.8544754981994629,0.8551544547080994
100,0.8550413250923157,0.8549281358718872,0.8550413250923157,0.8556070923805237,0.8544754981994629,0.8552676439285278
101,0.8551544547080994,0.8552676439285278,0.8550413250923157,0.8556070923805237,0.854701817035675,0.8556070923805237
102,0.8552676439285278,0.85549396276474,0.8551544547080994,0.8557202816009521,0.8549281358718872,0.8557202816009521
103,0.85549396276474,0.8557202816009521,0.8552676439285278,0.8559466004371643,0.8552676439285278,0.8558334112167358
104,0.8556070923805237,0.8557202816009521,0.8557202816009521,0.856059730052948,0.8553807735443115,0.856059730052948
105,0.8557202816009521,0.8558334112167358,0.8558334112167358,0.8561729192733765,0.8557202816009521,0.856059730052948
106,0.8557202816009521,0.856059730052948,0.8559466004371643,0.8563992381095886,0.8557202816009521,0.856059730052948
107,0.8558334112167358,0.8561729192733765,0.8561729192733765,0.8565123677253723,0.8558334112167358,0.8563992381095886
108,0.8559466004371643,0.8561729192733765,0.8562860488891602,0.8565123677253723,0.8559466004371643,0.8566255569458008
109,0.8559466004371643,0.8561729192733765,0.8562860488891602,0.8565123677253723,0.8559466004371643,0.8566255569458008
110,0.856059730052948,0.8562860488891602,0.8563992381095886,0.8567386865615845,0.856059730052948,0.8567386865615845
111,0.8561729192733765,0.8562860488891602,0.8563992381095886,0.8568518757820129,0.856059730052948,0.8568518757820129
112,0.8563992381095886,0.8566255569458008,0.8566255569458008,0.8569650053977966,0.856059730052948,0.8568518757820129
113,0.8566255569458008,0.8568518757820129,0.8567386865615845,0.8571913838386536,0.8563992381095886,0.8568518757820129
114,0.8566255569458008,0.8569650053977966,0.8568518757820129,0.8571913838386536,0.8566255569458008,0.8568518757820129
115,0.8568518757820129,0.8569650053977966,0.8569650053977966,0.8573045134544373,0.8566255569458008,0.8568518757820129
116,0.8569650053977966,0.8569650053977966,0.8571913838386536,0.8573045134544373,0.8566255569458008,0.8568518757820129
117,0.8569650053977966,0.8569650053977966,0.8573045134544373,0.8576440215110779,0.8567386865615845,0.8569650053977966
118,0.8569650053977966,0.8570781946182251,0.8573045134544373,0.8577571511268616,0.8568518757820129,0.8571913838386536
119,0.8569650053977966,0.8570781946182251,0.8574177026748657,0.85787034034729,0.8569650053977966,0.8571913838386536
120,0.8570781946182251,0.8570781946182251,0.8574177026748657,0.85787034034729,0.8571913838386536,0.8571913838386536
121,0.8571913838386536,0.8573045134544373,0.8575308322906494,0.85787034034729,0.8571913838386536,0.8575308322906494
122,0.8573045134544373,0.8573045134544373,0.8575308322906494,0.8579834699630737,0.8573045134544373,0.8576440215110779
123,0.8574177026748657,0.8574177026748657,0.8575308322906494,0.8580966591835022,0.8575308322906494,0.8576440215110779
124,0.8575308322906494,0.8575308322906494,0.8577571511268616,0.8580966591835022,0.8575308322906494,0.8576440215110779
125,0.8576440215110779,0.8577571511268616,0.85787034034729,0.8582097887992859,0.8575308322906494,0.8576440215110779
126,0.8576440215110779,0.8577571511268616,0.85787034034729,0.8583229780197144,0.8577571511268616,0.85787034034729
127,0.8576440215110779,0.8579834699630737,0.8579834699630737,0.858436107635498,0.85787034034729,0.8579834699630737
128,0.8577571511268616,0.8579834699630737,0.8580966591835022,0.858436107635498,0.85787034034729,0.8582097887992859
129,0.8579834699630737,0.8582097887992859,0.8580966591835022,0.8586624264717102,0.8582097887992859,0.858436107635498
130,0.8579834699630737,0.858436107635498,0.8580966591835022,0.8587756156921387,0.8582097887992859,0.8585492968559265
131,0.8580966591835022,0.8585492968559265,0.8582097887992859,0.8587756156921387,0.8582097887992859,0.8586624264717102
132,0.8582097887992859,0.8585492968559265,0.858436107635498,0.8588887453079224,0.8583229780197144,0.8587756156921387
133,0.8583229780197144,0.8587756156921387,0.858436107635498,0.8590019345283508,0.8583229780197144,0.8587756156921387
134,0.858436107635498,0.8588887453079224,0.858436107635498,0.8591150641441345,0.8583229780197144,0.8588887453079224
135,0.858436107635498,0.8591150641441345,0.8585492968559265,0.8591150641441345,0.8586624264717102,0.8590019345283508
136,0.858436107635498,0.8591150641441345,0.8586624264717102,0.8593413829803467,0.8587756156921387,0.8590019345283508
137,0.858436107635498,0.8591150641441345,0.8588887453079224,0.8594545722007751,0.8590019345283508,0.8590019345283508
138,0.8587756156921387,0.8591150641441345,0.8588887453079224,0.8594545722007751,0.8591150641441345,0.8590019345283508
139,0.8588887453079224,0.859228253364563,0.8590019345283508,0.8595677018165588,0.8591150641441345,0.8590019345283508
140,0.8591150641441345,0.859228253364563,0.8590019345283508,0.8595677018165588,0.859228253364563,0.859228253364563
141,0.8591150641441345,0.859228253364563,0.8590019345283508,0.8595677018165588,0.859228253364563,0.8593413829803467
142,0.8593413829803467,0.8593413829803467,0.8591150641441345,0.8595677018165588,0.859228253364563,0.8594545722007751
143,0.8593413829803467,0.8595677018165588,0.8591150641441345,0.8596808910369873,0.8593413829803467,0.8595677018165588
144,0.8593413829803467,0.8595677018165588,0.859228253364563,0.859794020652771,0.8594545722007751,0.8596808910369873
145,0.8594545722007751,0.8595677018165588,0.8594545722007751,0.859794020652771,0.8594545722007751,0.859794020652771
146,0.8595677018165588,0.859794020652771,0.8595677018165588,0.8599072098731995,0.8595677018165588,0.8599072098731995
147,0.859794020652771,0.859794020652771,0.8596808910369873,0.8599072098731995,0.8599072098731995,0.8599072098731995
148,0.859794020652771,0.859794020652771,0.8596808910369873,0.8599072098731995,0.8599072098731995,0.8599072098731995
149,0.8599072098731995,0.8599072098731995,0.859794020652771,0.8600203394889832,0.8600203394889832,0.8600203394889832
150,0.8599072098731995,0.8600203394889832,0.859794020652771,0.8600203394889832,0.8601335287094116,0.8600203394889832
151,0.8599072098731995,0.8601335287094116,0.859794020652771,0.8600203394889832,0.8601335287094116,0.8600203394889832
152,0.8599072098731995,0.8601335287094116,0.859794020652771,0.8600203394889832,0.8601335287094116,0.8600203394889832
153,0.8599072098731995,0.8602467179298401,0.859794020652771,0.8602467179298401,0.8601335287094116,0.8600203394889832
154,0.8599072098731995,0.8603598475456238,0.859794020652771,0.8603598475456238,0.8601335287094116,0.8600203394889832
155,0.8599072098731995,0.8604730367660522,0.8599072098731995,0.8604730367660522,0.8601335287094116,0.8600203394889832
156,0.8599072098731995,0.8605861663818359,0.8600203394889832,0.8604730367660522,0.8601335287094116,0.8600203394889832
157,0.8599072098731995,0.8605861663818359,0.8600203394889832,0.8605861663818359,0.8602467179298401,0.8601335287094116
158,0.8600203394889832,0.8605861663818359,0.8601335287094116,0.8608124852180481,0.8602467179298401,0.8602467179298401
159,0.8601335287094116,0.8605861663818359,0.8601335287094116,0.8608124852180481,0.8604730367660522,0.8602467179298401
160,0.8602467179298401,0.8605861663818359,0.8603598475456238,0.8608124852180481,0.8605861663818359,0.8604730367660522
161,0.8602467179298401,0.8608124852180481,0.8603598475456238,0.8608124852180481,0.8605861663818359,0.8605861663818359
162,0.8602467179298401,0.8608124852180481,0.8603598475456238,0.8608124852180481,0.8606993556022644,0.8606993556022644
163,0.8602467179298401,0.8610388040542603,0.8603598475456238,0.8609256744384766,0.8608124852180481,0.8606993556022644
164,0.8604730367660522,0.8610388040542603,0.8603598475456238,0.8610388040542603,0.8608124852180481,0.8606993556022644
165,0.8604730367660522,0.8610388040542603,0.8604730367660522,0.8610388040542603,0.8608124852180481,0.8606993556022644
166,0.8605861663818359,0.8611519932746887,0.8605861663818359,0.8610388040542603,0.8609256744384766,0.8608124852180481
167,0.8605861663818359,0.8611519932746887,0.8606993556022644,0.8611519932746887,0.8609256744384766,0.8608124852180481
168,0.8605861663818359,0.8611519932746887,0.8610388040542603,0.8611519932746887,0.8609256744384766,0.8608124852180481
169,0.8605861663818359,0.8612651228904724,0.8610388040542603,0.8612651228904724,0.8609256744384766,0.8608124852180481
170,0.8608124852180481,0.8612651228904724,0.8611519932746887,0.8613783121109009,0.8611519932746887,0.8609256744384766
171,0.8608124852180481,0.8612651228904724,0.8611519932746887,0.8613783121109009,0.8611519932746887,0.8609256744384766
172,0.8609256744384766,0.8612651228904724,0.8612651228904724,0.8613783121109009,0.8611519932746887,0.8611519932746887
173,0.8610388040542603,0.8613783121109009,0.8612651228904724,0.8613783121109009,0.8612651228904724,0.8612651228904724
174,0.8610388040542603,0.8613783121109009,0.8612651228904724,0.8613783121109009,0.8612651228904724,0.8613783121109009
175,0.8614914417266846,0.8614914417266846,0.8613783121109009,0.8613783121109009,0.8613783121109009,0.8614914417266846
176,0.8614914417266846,0.8614914417266846,0.8613783121109009,0.8614914417266846,0.8613783121109009,0.8614914417266846
177,0.8614914417266846,0.8614914417266846,0.8613783121109009,0.861604630947113,0.8613783121109009,0.8614914417266846
178,0.8614914417266846,0.861604630947113,0.8613783121109009,0.861604630947113,0.8613783121109009,0.861604630947113
179,0.8614914417266846,0.861604630947113,0.8613783121109009,0.861604630947113,0.8614914417266846,0.861604630947113
180,0.861604630947113,0.8617177605628967,0.8613783121109009,0.8617177605628967,0.8614914417266846,0.861604630947113
181,0.861604630947113,0.8617177605628967,0.8613783121109009,0.8618309497833252,0.861604630947113,0.8617177605628967
182,0.861604630947113,0.8618309497833252,0.8617177605628967,0.8618309497833252,0.8617177605628967,0.8617177605628967
183,0.861604630947113,0.8618309497833252,0.8617177605628967,0.8618309497833252,0.8618309497833252,0.8617177605628967
184,0.8617177605628967,0.8618309497833252,0.8617177605628967,0.8620572686195374,0.8618309497833252,0.8617177605628967
185,0.8618309497833252,0.8619440793991089,0.8617177605628967,0.862170398235321,0.8618309497833252,0.8618309497833252
186,0.8618309497833252,0.8619440793991089,0.8618309497833252,0.8622835874557495,0.8620572686195374,0.8619440793991089
187,0.8618309497833252,0.8619440793991089,0.8618309497833252,0.8623967170715332,0.8620572686195374,0.8619440793991089
188,0.8620572686195374,0.8619440793991089,0.8618309497833252,0.8623967170715332,0.8620572686195374,0.8619440793991089
189,0.8620572686195374,0.8619440793991089,0.8619440793991089,0.8623967170715332,0.8620572686195374,0.8619440793991089
190,0.8620572686195374,0.8620572686195374,0.8619440793991089,0.8623967170715332,0.8622835874557495,0.8620572686195374
191,0.862170398235321,0.8620572686195374,0.8620572686195374,0.8623967170715332,0.8623967170715332,0.862170398235321
192,0.8622835874557495,0.862170398235321,0.862170398235321,0.8623967170715332,0.8623967170715332,0.8623967170715332
193,0.8622835874557495,0.862170398235321,0.8622835874557495,0.8623967170715332,0.8623967170715332,0.8623967170715332
194,0.8622835874557495,0.862170398235321,0.8622835874557495,0.8623967170715332,0.8623967170715332,0.8623967170715332
195,0.8622835874557495,0.862170398235321,0.8622835874557495,0.8623967170715332,0.8623967170715332,0.8623967170715332
196,0.8622835874557495,0.862170398235321,0.8623967170715332,0.8623967170715332,0.8623967170715332,0.8623967170715332
197,0.8623967170715332,0.8623967170715332,0.8625099062919617,0.8625099062919617,0.8623967170715332,0.8623967170715332
198,0.8625099062919617,0.8623967170715332,0.8625099062919617,0.8625099062919617,0.8623967170715332,0.8625099062919617
199,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617
200,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617


==> data/accuracy-at-k_reader-full_trivia-test.csv <==
topk,start,end,joint,selection,indep,all
1,0.680190920829773,0.6805444955825806,0.6796605587005615,0.6818704009056091,0.6803677082061768,0.6816052198410034
2,0.7325201034545898,0.732343316078186,0.7316361665725708,0.7349951267242432,0.7321665287017822,0.7330504655838013
3,0.7576239705085754,0.757093608379364,0.7559444904327393,0.7593034505844116,0.7564748525619507,0.757093608379364
4,0.7720322012901306,0.7718554139137268,0.770706295967102,0.775391161441803,0.7722089886665344,0.772562563419342
5,0.7821974754333496,0.7825510501861572,0.7814903259277344,0.7844957113265991,0.782727837562561,0.7826394438743591
6,0.7897993326187134,0.7905948758125305,0.7897109389305115,0.7926279306411743,0.7900645136833191,0.7915672063827515
7,0.7964288592338562,0.7970476150512695,0.7963404655456543,0.7986387610435486,0.7969592213630676,0.7974896430969238
8,0.8021745085716248,0.8017325401306152,0.8005834221839905,0.8033236265182495,0.801909327507019,0.801997721195221
9,0.8051798939704895,0.8045611381530762,0.8045611381530762,0.8071245551109314,0.80473792552948,0.8052682876586914
10,0.8085388541221619,0.8083620667457581,0.8082736730575562,0.810218334197998,0.8080084919929504,0.8088040351867676
11,0.811190664768219,0.8108370900154114,0.8107486963272095,0.8127817511558533,0.8113674521446228,0.8116326332092285
12,0.8132237195968628,0.8133121132850647,0.8123397827148438,0.8148148059844971,0.8137540817260742,0.813930869102478
13,0.814903199672699,0.8155219554901123,0.8147264122962952,0.8164942860603333,0.8153451681137085,0.8156103491783142
14,0.8162291049957275,0.8174666166305542,0.8168478608131409,0.817643404006958,0.816759467124939,0.817643404006958
15,0.8182621598243713,0.818615734577179,0.8187041282653809,0.819499671459198,0.8182621598243713,0.8187041282653809
16,0.8196764588356018,0.8202068209648132,0.8199416399002075,0.8210023641586304,0.8197648525238037,0.8206487894058228
17,0.8210907578468323,0.8212675452232361,0.8215327262878418,0.8225934505462646,0.8210023641586304,0.822239875793457
18,0.8226818442344666,0.8223282694816589,0.8230354189872742,0.8236541748046875,0.8221514821052551,0.823212206363678
19,0.8238309621810913,0.8233006000518799,0.8241845369338989,0.824803352355957,0.8234773874282837,0.8240077495574951
20,0.8247149586677551,0.8243613839149475,0.8251569271087646,0.8260408639907837,0.8243613839149475,0.8254221081733704
21,0.8258640766143799,0.8255988955497742,0.8260408639907837,0.8271015882492065,0.8255105018615723,0.8263944387435913
22,0.8261292576789856,0.8265712261199951,0.8274551630020142,0.8280739188194275,0.8265712261199951,0.8271015882492065
23,0.8275435566902161,0.8275435566902161,0.8283390998840332,0.828515887260437,0.827631950378418,0.8282507061958313
24,0.8284274935722351,0.828515887260437,0.8293114304542542,0.8295766115188599,0.8286042809486389,0.8292230367660522
25,0.829399824142456,0.8295766115188599,0.8301069736480713,0.830372154712677,0.829399824142456,0.8301953673362732
26,0.8301069736480713,0.830372154712677,0.8308141231536865,0.8318748474121094,0.8305489420890808,0.831256091594696
27,0.8307257294654846,0.8311676979064941,0.8319632411003113,0.8330239653587341,0.8311676979064941,0.8316980600357056
28,0.8311676979064941,0.8320516347885132,0.8324052095413208,0.8338195085525513,0.8317864537239075,0.8327587842941284
29,0.8316980600357056,0.833112359046936,0.8332891464233398,0.8346150517463684,0.8332007527351379,0.8335543274879456
30,0.8326703906059265,0.8337311148643494,0.834084689617157,0.8351454138755798,0.8335543274879456,0.834084689617157
31,0.8334659337997437,0.8343498706817627,0.8347034454345703,0.8357641696929932,0.8343498706817627,0.8343498706817627
32,0.8345266580581665,0.8348802328109741,0.8352338075637817,0.8367365002632141,0.8348802328109741,0.8350570201873779
33,0.8355873823165894,0.8356757760047913,0.8360293507575989,0.8375320434570312,0.8354989886283875,0.835940957069397
34,0.8364713191986084,0.8362945318222046,0.8367365002632141,0.8385043740272522,0.8365597128868103,0.8372668623924255
35,0.8370900750160217,0.8372668623924255,0.8382391929626465,0.8389463424682617,0.8374436497688293,0.8379740118980408
36,0.8379740118980408,0.837797224521637,0.8384159803390503,0.839653491973877,0.8379740118980408,0.8383275866508484
37,0.838681161403656,0.8381507992744446,0.8388579487800598,0.8400954604148865,0.8383275866508484,0.8387695550918579
38,0.8391231298446655,0.8388579487800598,0.8392999172210693,0.840537428855896,0.8389463424682617,0.8391231298446655
39,0.8392999172210693,0.8392115235328674,0.8397418856620789,0.8407142162322998,0.8391231298446655,0.839653491973877
40,0.8399186730384827,0.8399186730384827,0.8401838541030884,0.8411561846733093,0.8397418856620789,0.8400954604148865
41,0.8404490351676941,0.8404490351676941,0.840537428855896,0.841421365737915,0.8404490351676941,0.8410677909851074
42,0.8409793972969055,0.8407142162322998,0.8409793972969055,0.8419517278671265,0.8408026099205017,0.8415097594261169
43,0.8411561846733093,0.8413329720497131,0.841421365737915,0.8423053026199341,0.8411561846733093,0.8419517278671265
44,0.8419517278671265,0.8417749404907227,0.8415097594261169,0.8427472710609436,0.8419517278671265,0.842393696308136
45,0.842393696308136,0.8421285152435303,0.8422169089317322,0.8435428142547607,0.8423053026199341,0.8428356647491455
46,0.8426588773727417,0.8423053026199341,0.8425704836845398,0.8438079953193665,0.8425704836845398,0.8433660268783569
47,0.8430124521255493,0.8427472710609436,0.8431008458137512,0.8441615700721741,0.8428356647491455,0.8436312079429626
48,0.8431892395019531,0.8430124521255493,0.8438963890075684,0.8444267511367798,0.843277633190155,0.8441615700721741
49,0.8435428142547607,0.843277633190155,0.8446035385131836,0.8453106880187988,0.8437196016311646,0.8445151448249817
50,0.8441615700721741,0.8433660268783569,0.8446919322013855,0.8459294438362122,0.8438963890075684,0.8447803258895874
51,0.8443383574485779,0.8440731763839722,0.8449571132659912,0.8461946249008179,0.8440731763839722,0.8448687195777893
52,0.8447803258895874,0.8443383574485779,0.8453990817070007,0.8467249870300293,0.8446919322013855,0.8452222943305969
53,0.8450455069541931,0.8450455069541931,0.8458410501480103,0.8468133807182312,0.8448687195777893,0.8458410501480103
54,0.8455758690834045,0.845133900642395,0.8461946249008179,0.8472553491592407,0.845133900642395,0.8462830185890198
55,0.8457526564598083,0.8455758690834045,0.8465481996536255,0.8476973176002502,0.8455758690834045,0.8465481996536255
56,0.8464598059654236,0.8456642627716064,0.846990168094635,0.8480508923530579,0.8458410501480103,0.8469017744064331
57,0.8466365933418274,0.8460178375244141,0.8472553491592407,0.8484928607940674,0.8462830185890198,0.8473437428474426
58,0.8473437428474426,0.8464598059654236,0.8474321365356445,0.8485812544822693,0.8468133807182312,0.8476973176002502
59,0.8481392860412598,0.8466365933418274,0.8475205302238464,0.8489348292350769,0.8473437428474426,0.8480508923530579
60,0.8482276797294617,0.8466365933418274,0.8482276797294617,0.8492000102996826,0.8476089239120483,0.8484044671058655
61,0.8487580418586731,0.8470785617828369,0.8484928607940674,0.8495535850524902,0.8476973176002502,0.8486696481704712
62,0.8494651913642883,0.8473437428474426,0.8486696481704712,0.849730372428894,0.8484928607940674,0.8493767976760864
63,0.8495535850524902,0.8477857112884521,0.8487580418586731,0.8499955534934998,0.8487580418586731,0.849818766117096
64,0.8496419787406921,0.8481392860412598,0.8489348292350769,0.8501723408699036,0.8492000102996826,0.8499955534934998
65,0.8499071598052979,0.8483160734176636,0.8492000102996826,0.8505259156227112,0.8493767976760864,0.8502607345581055
66,0.8500839471817017,0.8487580418586731,0.8494651913642883,0.8507910966873169,0.849730372428894,0.8503491282463074
67,0.8504375219345093,0.8489348292350769,0.8496419787406921,0.8512330651283264,0.8499071598052979,0.8507910966873169
68,0.850702702999115,0.8492000102996826,0.849818766117096,0.851409912109375,0.8499955534934998,0.8508794903755188
69,0.8509678840637207,0.8494651913642883,0.8499071598052979,0.851409912109375,0.8502607345581055,0.8512330651283264
70,0.8510562777519226,0.8495535850524902,0.8502607345581055,0.8514983057975769,0.8505259156227112,0.8515866994857788
71,0.8513214588165283,0.849818766117096,0.8503491282463074,0.8519402742385864,0.8511446714401245,0.8516750931739807
72,0.8517634868621826,0.8499955534934998,0.8505259156227112,0.852293848991394,0.8511446714401245,0.8518518805503845
73,0.8518518805503845,0.8504375219345093,0.8509678840637207,0.8524706363677979,0.851409912109375,0.8520286679267883
74,0.8520286679267883,0.8508794903755188,0.8513214588165283,0.8528242111206055,0.8515866994857788,0.8520286679267883
75,0.852293848991394,0.8511446714401245,0.8514983057975769,0.8531777858734131,0.8518518805503845,0.8525590300559998
76,0.8526474237442017,0.8516750931739807,0.8515866994857788,0.8535313606262207,0.8521170616149902,0.8528242111206055
77,0.8530009984970093,0.8520286679267883,0.8517634868621826,0.8535313606262207,0.852382242679596,0.8530009984970093
78,0.8534429669380188,0.852382242679596,0.8521170616149902,0.8537081480026245,0.8530009984970093,0.8530893921852112
79,0.8535313606262207,0.8527358174324036,0.852293848991394,0.8537965416908264,0.8531777858734131,0.8531777858734131
80,0.8536197543144226,0.8530009984970093,0.8529126048088074,0.8540617227554321,0.8533545732498169,0.8535313606262207
81,0.8537081480026245,0.853266179561615,0.8531777858734131,0.8540617227554321,0.8533545732498169,0.8537081480026245
82,0.8539733290672302,0.8535313606262207,0.8534429669380188,0.8543269038200378,0.8537081480026245,0.8542385101318359
83,0.8543269038200378,0.8537081480026245,0.8537965416908264,0.8545920848846436,0.8537965416908264,0.8543269038200378
84,0.8544152975082397,0.8538849353790283,0.8538849353790283,0.8548572659492493,0.8537965416908264,0.8544152975082397
85,0.8545036911964417,0.854150116443634,0.854150116443634,0.8549456596374512,0.8542385101318359,0.8548572659492493
86,0.8545920848846436,0.8542385101318359,0.8545036911964417,0.8552108407020569,0.8545036911964417,0.8548572659492493
87,0.8546804785728455,0.8544152975082397,0.8545920848846436,0.8555644154548645,0.8545920848846436,0.8550340533256531
88,0.8548572659492493,0.8545920848846436,0.8547688722610474,0.8558295965194702,0.8547688722610474,0.8552992343902588
89,0.855122447013855,0.8552108407020569,0.8550340533256531,0.8561831712722778,0.8549456596374512,0.8556528091430664
90,0.8553876280784607,0.8554760217666626,0.855122447013855,0.8562715649604797,0.8550340533256531,0.8558295965194702
91,0.8555644154548645,0.8557412028312683,0.8554760217666626,0.8562715649604797,0.8552992343902588,0.856006383895874
92,0.8558295965194702,0.8557412028312683,0.8555644154548645,0.8562715649604797,0.8555644154548645,0.8560947775840759
93,0.8559179902076721,0.8558295965194702,0.8558295965194702,0.8566251397132874,0.8557412028312683,0.8561831712722778
94,0.8560947775840759,0.8561831712722778,0.856006383895874,0.8568903207778931,0.8559179902076721,0.8563599586486816
95,0.8561831712722778,0.8563599586486816,0.8562715649604797,0.856978714466095,0.8562715649604797,0.8565367460250854
96,0.8562715649604797,0.8565367460250854,0.8565367460250854,0.8573322892189026,0.8562715649604797,0.8565367460250854
97,0.8562715649604797,0.8568019270896912,0.8565367460250854,0.8573322892189026,0.8563599586486816,0.8565367460250854
98,0.8566251397132874,0.8568903207778931,0.8566251397132874,0.8575090765953064,0.8563599586486816,0.8568019270896912
99,0.8567135334014893,0.8568903207778931,0.8567135334014893,0.8576858639717102,0.8564483523368835,0.856978714466095
100,0.8568903207778931,0.856978714466095,0.8567135334014893,0.857862651348114,0.8564483523368835,0.8572438955307007
101,0.856978714466095,0.8570671081542969,0.856978714466095,0.857862651348114,0.8566251397132874,0.8573322892189026
102,0.8570671081542969,0.8572438955307007,0.8570671081542969,0.8579510450363159,0.8567135334014893,0.8573322892189026
103,0.8571555018424988,0.8573322892189026,0.8572438955307007,0.8580394387245178,0.8568019270896912,0.8574206829071045
104,0.8573322892189026,0.8574206829071045,0.8575090765953064,0.8581278324127197,0.8570671081542969,0.8574206829071045
105,0.8574206829071045,0.8575974702835083,0.857862651348114,0.8583046197891235,0.8571555018424988,0.8576858639717102
106,0.8575090765953064,0.8577742576599121,0.857862651348114,0.8583930134773254,0.8572438955307007,0.8577742576599121
107,0.8575090765953064,0.857862651348114,0.8579510450363159,0.8585698008537292,0.8574206829071045,0.8579510450363159
108,0.8577742576599121,0.8579510450363159,0.8579510450363159,0.8587465882301331,0.8575090765953064,0.8581278324127197
109,0.8577742576599121,0.8580394387245178,0.8580394387245178,0.858834981918335,0.8575974702835083,0.8581278324127197
110,0.8577742576599121,0.8582162261009216,0.8582162261009216,0.858834981918335,0.8579510450363159,0.8581278324127197
111,0.857862651348114,0.8582162261009216,0.8582162261009216,0.858834981918335,0.8579510450363159,0.8583046197891235
112,0.857862651348114,0.8582162261009216,0.8584814071655273,0.858834981918335,0.8579510450363159,0.8583046197891235
113,0.8579510450363159,0.8583046197891235,0.8585698008537292,0.8592769503593445,0.8580394387245178,0.8583046197891235
114,0.8580394387245178,0.8584814071655273,0.8586581945419312,0.8594537377357483,0.8580394387245178,0.8583930134773254
115,0.8580394387245178,0.8585698008537292,0.8587465882301331,0.8595421314239502,0.8581278324127197,0.8583930134773254
116,0.8580394387245178,0.8586581945419312,0.8590117692947388,0.8595421314239502,0.8583046197891235,0.8584814071655273
117,0.8582162261009216,0.8587465882301331,0.8590117692947388,0.859718918800354,0.8583046197891235,0.8585698008537292
118,0.8585698008537292,0.858834981918335,0.8591001629829407,0.859718918800354,0.8583930134773254,0.8586581945419312
119,0.8586581945419312,0.8589233756065369,0.8591001629829407,0.8599840998649597,0.8583930134773254,0.8586581945419312
120,0.858834981918335,0.8589233756065369,0.8591885566711426,0.8601608872413635,0.8585698008537292,0.858834981918335
121,0.8590117692947388,0.8590117692947388,0.8593653440475464,0.8602492809295654,0.858834981918335,0.8590117692947388
122,0.8590117692947388,0.8590117692947388,0.8594537377357483,0.8602492809295654,0.8589233756065369,0.8592769503593445
123,0.8591885566711426,0.8590117692947388,0.8594537377357483,0.8602492809295654,0.8590117692947388,0.8593653440475464
124,0.8592769503593445,0.8591001629829407,0.8596305251121521,0.8604260683059692,0.8593653440475464,0.8594537377357483
125,0.8592769503593445,0.8591885566711426,0.859718918800354,0.860602855682373,0.8594537377357483,0.859718918800354
126,0.8593653440475464,0.8591885566711426,0.8598957061767578,0.860602855682373,0.8594537377357483,0.859718918800354
127,0.8596305251121521,0.8592769503593445,0.8598957061767578,0.860602855682373,0.8596305251121521,0.8598073124885559
128,0.859718918800354,0.8594537377357483,0.8599840998649597,0.860602855682373,0.8596305251121521,0.8600724935531616
129,0.859718918800354,0.8596305251121521,0.8600724935531616,0.860602855682373,0.859718918800354,0.8601608872413635
130,0.8598957061767578,0.8596305251121521,0.8601608872413635,0.860602855682373,0.859718918800354,0.8604260683059692
131,0.8598957061767578,0.859718918800354,0.8601608872413635,0.860691249370575,0.8598073124885559,0.8605144619941711
132,0.8600724935531616,0.8598073124885559,0.8601608872413635,0.8608680367469788,0.8599840998649597,0.8605144619941711
133,0.8601608872413635,0.8598957061767578,0.8603376746177673,0.8608680367469788,0.8599840998649597,0.860602855682373
134,0.8603376746177673,0.8598957061767578,0.8605144619941711,0.8608680367469788,0.8599840998649597,0.860691249370575
135,0.8604260683059692,0.8600724935531616,0.860602855682373,0.8608680367469788,0.8599840998649597,0.8607796430587769
136,0.8604260683059692,0.8600724935531616,0.860691249370575,0.8610448241233826,0.8600724935531616,0.8608680367469788
137,0.8604260683059692,0.8601608872413635,0.8608680367469788,0.8610448241233826,0.8601608872413635,0.8608680367469788
138,0.8605144619941711,0.8601608872413635,0.8610448241233826,0.8613100051879883,0.8602492809295654,0.8609564304351807
139,0.8605144619941711,0.8601608872413635,0.8610448241233826,0.8614867925643921,0.8603376746177673,0.8611332178115845
140,0.860691249370575,0.8602492809295654,0.8610448241233826,0.8614867925643921,0.8605144619941711,0.8611332178115845
141,0.860691249370575,0.8602492809295654,0.8612216114997864,0.861575186252594,0.8605144619941711,0.8611332178115845
142,0.8607796430587769,0.8602492809295654,0.8612216114997864,0.8616635799407959,0.860691249370575,0.8612216114997864
143,0.8608680367469788,0.8603376746177673,0.8613100051879883,0.8617519736289978,0.860691249370575,0.8612216114997864
144,0.8608680367469788,0.8605144619941711,0.8613983988761902,0.8617519736289978,0.8607796430587769,0.8612216114997864
145,0.8609564304351807,0.8607796430587769,0.8613983988761902,0.8619287610054016,0.8608680367469788,0.8613983988761902
146,0.8610448241233826,0.8608680367469788,0.861575186252594,0.8619287610054016,0.8609564304351807,0.8613983988761902
147,0.8612216114997864,0.8608680367469788,0.861575186252594,0.8620171546936035,0.8609564304351807,0.8614867925643921
148,0.8613983988761902,0.8609564304351807,0.861575186252594,0.8621055483818054,0.8611332178115845,0.8616635799407959
149,0.8613983988761902,0.8611332178115845,0.861575186252594,0.8622823357582092,0.8611332178115845,0.8616635799407959
150,0.8614867925643921,0.8612216114997864,0.8616635799407959,0.8622823357582092,0.8612216114997864,0.8617519736289978
151,0.8618403673171997,0.8612216114997864,0.8617519736289978,0.8622823357582092,0.8613100051879883,0.8617519736289978
152,0.8618403673171997,0.8612216114997864,0.8618403673171997,0.8622823357582092,0.8614867925643921,0.8617519736289978
153,0.8618403673171997,0.8613983988761902,0.8620171546936035,0.8623707294464111,0.861575186252594,0.8618403673171997
154,0.8619287610054016,0.8617519736289978,0.8621055483818054,0.8623707294464111,0.8617519736289978,0.8620171546936035
155,0.8620171546936035,0.8619287610054016,0.8622823357582092,0.862459123134613,0.8618403673171997,0.8621055483818054
156,0.8621939420700073,0.8619287610054016,0.8623707294464111,0.8625475168228149,0.8620171546936035,0.8621939420700073
157,0.8621939420700073,0.8621055483818054,0.8623707294464111,0.8625475168228149,0.8622823357582092,0.8622823357582092
158,0.8622823357582092,0.8621939420700073,0.862459123134613,0.8626359105110168,0.8622823357582092,0.8622823357582092
159,0.8622823357582092,0.862459123134613,0.8625475168228149,0.8626359105110168,0.8625475168228149,0.8625475168228149
160,0.862459123134613,0.862459123134613,0.8627243041992188,0.8627243041992188,0.8627243041992188,0.8626359105110168
161,0.862459123134613,0.8625475168228149,0.8628126978874207,0.8627243041992188,0.8628126978874207,0.8626359105110168
162,0.8625475168228149,0.8625475168228149,0.8629010915756226,0.8631662726402283,0.8628126978874207,0.8627243041992188
163,0.8627243041992188,0.8626359105110168,0.8629894852638245,0.8631662726402283,0.8629894852638245,0.8628126978874207
164,0.8627243041992188,0.8627243041992188,0.8630778789520264,0.8632546663284302,0.8631662726402283,0.8628126978874207
165,0.8628126978874207,0.8628126978874207,0.8631662726402283,0.8632546663284302,0.8632546663284302,0.8629894852638245
166,0.8629894852638245,0.8629010915756226,0.8632546663284302,0.8632546663284302,0.8632546663284302,0.8630778789520264
167,0.8629894852638245,0.8630778789520264,0.8632546663284302,0.8632546663284302,0.8632546663284302,0.8632546663284302
168,0.8629894852638245,0.8632546663284302,0.8632546663284302,0.8632546663284302,0.8632546663284302,0.8632546663284302
169,0.8631662726402283,0.8633430600166321,0.8632546663284302,0.8633430600166321,0.8633430600166321,0.8632546663284302
170,0.8631662726402283,0.863431453704834,0.8632546663284302,0.863431453704834,0.863431453704834,0.8632546663284302
171,0.8631662726402283,0.863431453704834,0.8632546663284302,0.863431453704834,0.8635198473930359,0.8632546663284302
172,0.8633430600166321,0.863431453704834,0.8633430600166321,0.863431453704834,0.8635198473930359,0.8632546663284302
173,0.8633430600166321,0.8635198473930359,0.863431453704834,0.863431453704834,0.8636082410812378,0.8633430600166321
174,0.8633430600166321,0.8635198473930359,0.863431453704834,0.8635198473930359,0.8636082410812378,0.863431453704834
175,0.8633430600166321,0.8636082410812378,0.863431453704834,0.8635198473930359,0.8636082410812378,0.8635198473930359
176,0.8633430600166321,0.8636966347694397,0.863431453704834,0.8635198473930359,0.8636082410812378,0.8635198473930359
177,0.8633430600166321,0.8636966347694397,0.863431453704834,0.8636966347694397,0.8636082410812378,0.8635198473930359
178,0.8633430600166321,0.8637850284576416,0.863431453704834,0.8636966347694397,0.8636082410812378,0.8635198473930359
179,0.863431453704834,0.8637850284576416,0.8635198473930359,0.8636966347694397,0.8636082410812378,0.8635198473930359
180,0.8635198473930359,0.8637850284576416,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8635198473930359
181,0.8635198473930359,0.8639618158340454,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8636082410812378
182,0.8635198473930359,0.8639618158340454,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8636082410812378
183,0.8635198473930359,0.8639618158340454,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8636082410812378
184,0.8635198473930359,0.8639618158340454,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8636082410812378
185,0.8635198473930359,0.8639618158340454,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8636082410812378
186,0.8636082410812378,0.8639618158340454,0.8636082410812378,0.8637850284576416,0.8636966347694397,0.8636082410812378
187,0.8636966347694397,0.8639618158340454,0.8636966347694397,0.8637850284576416,0.8637850284576416,0.8636082410812378
188,0.8636966347694397,0.8639618158340454,0.8637850284576416,0.8637850284576416,0.8637850284576416,0.8636966347694397
189,0.8636966347694397,0.8639618158340454,0.8637850284576416,0.8637850284576416,0.8637850284576416,0.8636966347694397
190,0.8636966347694397,0.8639618158340454,0.8638734221458435,0.8637850284576416,0.8637850284576416,0.8637850284576416
191,0.8636966347694397,0.8639618158340454,0.8638734221458435,0.8638734221458435,0.8638734221458435,0.8637850284576416
192,0.8636966347694397,0.8639618158340454,0.8639618158340454,0.8638734221458435,0.8638734221458435,0.8637850284576416
193,0.8637850284576416,0.8639618158340454,0.8639618158340454,0.8638734221458435,0.8638734221458435,0.8639618158340454
194,0.8637850284576416,0.8639618158340454,0.8639618158340454,0.8638734221458435,0.8639618158340454,0.8639618158340454
195,0.8638734221458435,0.8639618158340454,0.8639618158340454,0.8638734221458435,0.8639618158340454,0.8640502095222473
196,0.8639618158340454,0.8639618158340454,0.8639618158340454,0.8638734221458435,0.8639618158340454,0.8640502095222473
197,0.8639618158340454,0.8640502095222473,0.8639618158340454,0.8639618158340454,0.8640502095222473,0.8640502095222473
198,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8639618158340454,0.8640502095222473,0.8640502095222473
199,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473
200,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473


==> data/accuracy-at-k_reader-pruned_efficientqa.csv <==
topk,start,end,joint,selection,indep,all
1,0.5727777481079102,0.5711110830307007,0.5716666579246521,0.5794444680213928,0.5727777481079102,0.5722222328186035
2,0.6561111211776733,0.6605555415153503,0.6555555462837219,0.6672222018241882,0.6549999713897705,0.6583333611488342
3,0.6938889026641846,0.6961110830307007,0.698888897895813,0.70333331823349,0.6972222328186035,0.6983333230018616
4,0.721666693687439,0.722777783870697,0.7244444489479065,0.7283333539962769,0.7238888740539551,0.7250000238418579
5,0.7400000095367432,0.7416666746139526,0.742222249507904,0.742222249507904,0.742222249507904,0.742222249507904
6,0.7488889098167419,0.7494444251060486,0.7511110901832581,0.75,0.7494444251060486,0.7516666650772095
7,0.7616666555404663,0.7605555653572083,0.7622222304344177,0.7633333206176758,0.7622222304344177,0.7633333206176758
8,0.7716666460037231,0.7722222208976746,0.769444465637207,0.7733333110809326,0.7744444608688354,0.7749999761581421
9,0.7766666412353516,0.778333306312561,0.777222216129303,0.7788888812065125,0.777222216129303,0.7794444561004639
10,0.7838888764381409,0.7838888764381409,0.7833333611488342,0.7827777862548828,0.7844444513320923,0.7838888764381409
11,0.7877777814865112,0.7877777814865112,0.7877777814865112,0.7861111164093018,0.7894444465637207,0.7888888716697693
12,0.7905555367469788,0.7922222018241882,0.7922222018241882,0.7933333516120911,0.7911111116409302,0.7927777767181396
13,0.7927777767181396,0.7933333516120911,0.7950000166893005,0.79666668176651,0.7927777767181396,0.7933333516120911
14,0.7961111068725586,0.7961111068725586,0.7977777719497681,0.8005555272102356,0.7950000166893005,0.7955555319786072
15,0.800000011920929,0.7988888621330261,0.8005555272102356,0.804444432258606,0.7994444370269775,0.7988888621330261
16,0.8055555820465088,0.801111102104187,0.8022222518920898,0.8066666722297668,0.8016666769981384,0.8033333420753479
17,0.8066666722297668,0.8033333420753479,0.8050000071525574,0.8083333373069763,0.8038889169692993,0.804444432258606
18,0.8072222471237183,0.8055555820465088,0.8061110973358154,0.8111110925674438,0.8077777624130249,0.8077777624130249
19,0.8088889122009277,0.8066666722297668,0.8072222471237183,0.8133333325386047,0.8100000023841858,0.8100000023841858
20,0.8122222423553467,0.8088889122009277,0.8100000023841858,0.8166666626930237,0.8122222423553467,0.8116666674613953
21,0.8133333325386047,0.8111110925674438,0.8100000023841858,0.8172222375869751,0.8133333325386047,0.8138889074325562
22,0.8138889074325562,0.8133333325386047,0.8105555772781372,0.8188889026641846,0.8149999976158142,0.8155555725097656
23,0.8155555725097656,0.8149999976158142,0.8116666674613953,0.8194444179534912,0.8155555725097656,0.8155555725097656
24,0.8166666626930237,0.8161110877990723,0.8144444227218628,0.8194444179534912,0.8166666626930237,0.8161110877990723
25,0.8183333277702332,0.8172222375869751,0.8161110877990723,0.8216666579246521,0.8177777528762817,0.8166666626930237
26,0.8194444179534912,0.8177777528762817,0.8172222375869751,0.8233333230018616,0.8188889026641846,0.8172222375869751
27,0.8194444179534912,0.8188889026641846,0.8183333277702332,0.823888897895813,0.8188889026641846,0.8188889026641846
28,0.820555567741394,0.8199999928474426,0.8194444179534912,0.8244444727897644,0.8199999928474426,0.8194444179534912
29,0.8211110830307007,0.820555567741394,0.8199999928474426,0.824999988079071,0.8216666579246521,0.8222222328186035
30,0.8216666579246521,0.8222222328186035,0.8216666579246521,0.8261111378669739,0.8227777481079102,0.8227777481079102
31,0.8233333230018616,0.8244444727897644,0.8227777481079102,0.8261111378669739,0.823888897895813,0.8244444727897644
32,0.824999988079071,0.8255555629730225,0.824999988079071,0.8266666531562805,0.8244444727897644,0.8255555629730225
33,0.8266666531562805,0.8266666531562805,0.824999988079071,0.8272222280502319,0.8261111378669739,0.8261111378669739
34,0.8277778029441833,0.8277778029441833,0.8261111378669739,0.82833331823349,0.82833331823349,0.8272222280502319
35,0.8288888931274414,0.8294444680213928,0.8266666531562805,0.8288888931274414,0.82833331823349,0.8272222280502319
36,0.8294444680213928,0.8294444680213928,0.8272222280502319,0.8288888931274414,0.8288888931274414,0.8272222280502319
37,0.8294444680213928,0.8311111330986023,0.8288888931274414,0.8294444680213928,0.8299999833106995,0.8288888931274414
38,0.8305555582046509,0.8322222232818604,0.8294444680213928,0.8294444680213928,0.8305555582046509,0.8288888931274414
39,0.8311111330986023,0.8322222232818604,0.8299999833106995,0.8299999833106995,0.8316666483879089,0.8305555582046509
40,0.8311111330986023,0.8322222232818604,0.8316666483879089,0.8311111330986023,0.8322222232818604,0.8305555582046509
41,0.8311111330986023,0.8333333134651184,0.8316666483879089,0.8311111330986023,0.8327777981758118,0.8311111330986023
42,0.8316666483879089,0.8338888883590698,0.8327777981758118,0.8316666483879089,0.8344444632530212,0.8327777981758118
43,0.8316666483879089,0.8344444632530212,0.8338888883590698,0.8322222232818604,0.8344444632530212,0.8333333134651184
44,0.8316666483879089,0.8344444632530212,0.8344444632530212,0.8327777981758118,0.8349999785423279,0.8338888883590698
45,0.8316666483879089,0.8355555534362793,0.8344444632530212,0.8333333134651184,0.8349999785423279,0.8338888883590698
46,0.8333333134651184,0.8361111283302307,0.8344444632530212,0.8333333134651184,0.8349999785423279,0.8344444632530212
47,0.8333333134651184,0.8361111283302307,0.8344444632530212,0.8344444632530212,0.8349999785423279,0.8349999785423279
48,0.8333333134651184,0.8366666436195374,0.8344444632530212,0.8355555534362793,0.8349999785423279,0.8355555534362793
49,0.8344444632530212,0.8366666436195374,0.8344444632530212,0.8366666436195374,0.8361111283302307,0.8361111283302307
50,0.8349999785423279,0.8366666436195374,0.8349999785423279,0.8366666436195374,0.8361111283302307,0.8361111283302307
51,0.8349999785423279,0.8372222185134888,0.8349999785423279,0.8366666436195374,0.8361111283302307,0.8361111283302307
52,0.8361111283302307,0.8372222185134888,0.8355555534362793,0.8377777934074402,0.8361111283302307,0.8372222185134888
53,0.8361111283302307,0.8377777934074402,0.8361111283302307,0.8388888835906982,0.8366666436195374,0.8372222185134888
54,0.8366666436195374,0.8377777934074402,0.8366666436195374,0.8388888835906982,0.8366666436195374,0.8372222185134888
55,0.8366666436195374,0.8377777934074402,0.8366666436195374,0.8388888835906982,0.8366666436195374,0.8372222185134888
56,0.8366666436195374,0.8383333086967468,0.8372222185134888,0.8394444584846497,0.8366666436195374,0.8372222185134888
57,0.8366666436195374,0.8383333086967468,0.8372222185134888,0.8394444584846497,0.8372222185134888,0.8372222185134888
58,0.8377777934074402,0.8388888835906982,0.8372222185134888,0.8394444584846497,0.8372222185134888,0.8372222185134888
59,0.8377777934074402,0.8388888835906982,0.8372222185134888,0.8394444584846497,0.8372222185134888,0.8372222185134888
60,0.8383333086967468,0.8399999737739563,0.8377777934074402,0.8405555486679077,0.8372222185134888,0.8372222185134888
61,0.8383333086967468,0.8399999737739563,0.8377777934074402,0.8405555486679077,0.8372222185134888,0.8377777934074402
62,0.8383333086967468,0.8399999737739563,0.8377777934074402,0.8405555486679077,0.8383333086967468,0.8377777934074402
63,0.8383333086967468,0.8405555486679077,0.8377777934074402,0.8416666388511658,0.8388888835906982,0.8388888835906982
64,0.8383333086967468,0.8405555486679077,0.8377777934074402,0.8416666388511658,0.8388888835906982,0.8388888835906982
65,0.8388888835906982,0.8411111235618591,0.8383333086967468,0.8422222137451172,0.8388888835906982,0.8394444584846497
66,0.8394444584846497,0.8416666388511658,0.8388888835906982,0.8422222137451172,0.8394444584846497,0.8411111235618591
67,0.8394444584846497,0.8416666388511658,0.8394444584846497,0.8422222137451172,0.8399999737739563,0.8416666388511658
68,0.8394444584846497,0.8427777886390686,0.8405555486679077,0.8438888788223267,0.8416666388511658,0.8427777886390686
69,0.8405555486679077,0.8427777886390686,0.8405555486679077,0.8444444537162781,0.8416666388511658,0.8427777886390686
70,0.8411111235618591,0.8427777886390686,0.8411111235618591,0.8444444537162781,0.8422222137451172,0.8433333039283752
71,0.8411111235618591,0.8444444537162781,0.8411111235618591,0.8444444537162781,0.8422222137451172,0.8433333039283752
72,0.8411111235618591,0.8444444537162781,0.8422222137451172,0.8444444537162781,0.8427777886390686,0.8433333039283752
73,0.8422222137451172,0.8444444537162781,0.8427777886390686,0.8444444537162781,0.8433333039283752,0.8438888788223267
74,0.8422222137451172,0.8444444537162781,0.8427777886390686,0.8450000286102295,0.8438888788223267,0.8438888788223267
75,0.8427777886390686,0.8444444537162781,0.8427777886390686,0.8450000286102295,0.8438888788223267,0.8438888788223267
76,0.8433333039283752,0.8444444537162781,0.8427777886390686,0.8450000286102295,0.8438888788223267,0.8438888788223267
77,0.8433333039283752,0.8444444537162781,0.8433333039283752,0.8455555438995361,0.8438888788223267,0.8438888788223267
78,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8438888788223267
79,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8438888788223267
80,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8438888788223267
81,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
82,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
83,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
84,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
85,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
86,0.8444444537162781,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
87,0.8444444537162781,0.8444444537162781,0.8433333039283752,0.846666693687439,0.8438888788223267,0.8444444537162781
88,0.8444444537162781,0.8444444537162781,0.8438888788223267,0.846666693687439,0.8438888788223267,0.8444444537162781
89,0.8444444537162781,0.8444444537162781,0.8438888788223267,0.846666693687439,0.8438888788223267,0.8450000286102295
90,0.8444444537162781,0.8444444537162781,0.8438888788223267,0.846666693687439,0.8438888788223267,0.8450000286102295
91,0.8444444537162781,0.8444444537162781,0.8438888788223267,0.846666693687439,0.8450000286102295,0.8450000286102295
92,0.8450000286102295,0.8450000286102295,0.8438888788223267,0.846666693687439,0.8450000286102295,0.8450000286102295
93,0.8455555438995361,0.8455555438995361,0.8438888788223267,0.846666693687439,0.8450000286102295,0.8450000286102295
94,0.8461111187934875,0.8455555438995361,0.8438888788223267,0.846666693687439,0.8450000286102295,0.8450000286102295
95,0.8461111187934875,0.846666693687439,0.8438888788223267,0.846666693687439,0.8455555438995361,0.8455555438995361
96,0.8461111187934875,0.8472222089767456,0.8438888788223267,0.8472222089767456,0.8461111187934875,0.8461111187934875
97,0.846666693687439,0.8472222089767456,0.8438888788223267,0.8472222089767456,0.8461111187934875,0.846666693687439
98,0.846666693687439,0.8472222089767456,0.8450000286102295,0.847777783870697,0.8461111187934875,0.846666693687439
99,0.8472222089767456,0.8472222089767456,0.8450000286102295,0.847777783870697,0.8461111187934875,0.846666693687439
100,0.8472222089767456,0.8472222089767456,0.8450000286102295,0.8488888740539551,0.8461111187934875,0.846666693687439
101,0.8472222089767456,0.847777783870697,0.8461111187934875,0.8488888740539551,0.846666693687439,0.846666693687439
102,0.8472222089767456,0.8488888740539551,0.846666693687439,0.8488888740539551,0.8472222089767456,0.8472222089767456
103,0.847777783870697,0.8488888740539551,0.8472222089767456,0.8488888740539551,0.8472222089767456,0.8472222089767456
104,0.847777783870697,0.8488888740539551,0.8472222089767456,0.8488888740539551,0.8483333587646484,0.847777783870697
105,0.847777783870697,0.8488888740539551,0.8472222089767456,0.8494444489479065,0.8494444489479065,0.8483333587646484
106,0.847777783870697,0.8488888740539551,0.8472222089767456,0.8494444489479065,0.8494444489479065,0.8483333587646484
107,0.8483333587646484,0.8494444489479065,0.8483333587646484,0.8500000238418579,0.8494444489479065,0.8488888740539551
108,0.8483333587646484,0.8494444489479065,0.8483333587646484,0.8500000238418579,0.8500000238418579,0.8488888740539551
109,0.8483333587646484,0.8500000238418579,0.8483333587646484,0.8500000238418579,0.8500000238418579,0.8488888740539551
110,0.8483333587646484,0.8500000238418579,0.8488888740539551,0.8500000238418579,0.8500000238418579,0.8488888740539551
111,0.8488888740539551,0.8500000238418579,0.8488888740539551,0.8500000238418579,0.8500000238418579,0.8488888740539551
112,0.8488888740539551,0.8500000238418579,0.8488888740539551,0.8500000238418579,0.8500000238418579,0.8488888740539551
113,0.8488888740539551,0.8500000238418579,0.8488888740539551,0.8500000238418579,0.8500000238418579,0.8488888740539551
114,0.8488888740539551,0.8500000238418579,0.8488888740539551,0.8500000238418579,0.8500000238418579,0.8488888740539551
115,0.8494444489479065,0.8505555391311646,0.8488888740539551,0.8505555391311646,0.8500000238418579,0.8488888740539551
116,0.8494444489479065,0.8505555391311646,0.8494444489479065,0.8505555391311646,0.8500000238418579,0.8488888740539551
117,0.8494444489479065,0.8505555391311646,0.8494444489479065,0.8505555391311646,0.8500000238418579,0.8488888740539551
118,0.8494444489479065,0.8505555391311646,0.8494444489479065,0.8505555391311646,0.8505555391311646,0.8500000238418579
119,0.8494444489479065,0.8505555391311646,0.8494444489479065,0.8505555391311646,0.851111114025116,0.8500000238418579
120,0.8494444489479065,0.851111114025116,0.8500000238418579,0.8505555391311646,0.851111114025116,0.8505555391311646
121,0.8494444489479065,0.851111114025116,0.8500000238418579,0.8505555391311646,0.851111114025116,0.851111114025116
122,0.8500000238418579,0.8516666889190674,0.8505555391311646,0.8505555391311646,0.8516666889190674,0.851111114025116
123,0.8505555391311646,0.8516666889190674,0.8505555391311646,0.851111114025116,0.8516666889190674,0.851111114025116
124,0.8505555391311646,0.8516666889190674,0.8505555391311646,0.851111114025116,0.8516666889190674,0.851111114025116
125,0.8505555391311646,0.8516666889190674,0.8505555391311646,0.851111114025116,0.8516666889190674,0.851111114025116
126,0.851111114025116,0.8516666889190674,0.8505555391311646,0.851111114025116,0.8516666889190674,0.851111114025116
127,0.851111114025116,0.8516666889190674,0.851111114025116,0.851111114025116,0.8516666889190674,0.851111114025116
128,0.851111114025116,0.8516666889190674,0.851111114025116,0.8516666889190674,0.8516666889190674,0.8516666889190674
129,0.851111114025116,0.8516666889190674,0.851111114025116,0.8516666889190674,0.852222204208374,0.8516666889190674
130,0.851111114025116,0.8516666889190674,0.851111114025116,0.8516666889190674,0.852222204208374,0.8516666889190674
131,0.851111114025116,0.8516666889190674,0.851111114025116,0.8516666889190674,0.852222204208374,0.8516666889190674
132,0.851111114025116,0.8516666889190674,0.851111114025116,0.852222204208374,0.852222204208374,0.8516666889190674
133,0.851111114025116,0.8516666889190674,0.851111114025116,0.852222204208374,0.852222204208374,0.8516666889190674
134,0.851111114025116,0.8516666889190674,0.851111114025116,0.852222204208374,0.852222204208374,0.8516666889190674
135,0.851111114025116,0.852222204208374,0.851111114025116,0.852222204208374,0.852222204208374,0.8516666889190674
136,0.852222204208374,0.852222204208374,0.8516666889190674,0.852222204208374,0.852222204208374,0.8516666889190674
137,0.852222204208374,0.852222204208374,0.8516666889190674,0.8527777791023254,0.852222204208374,0.8516666889190674
138,0.852222204208374,0.8527777791023254,0.8516666889190674,0.8527777791023254,0.8527777791023254,0.852222204208374
139,0.852222204208374,0.8527777791023254,0.852222204208374,0.8533333539962769,0.8527777791023254,0.852222204208374
140,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8533333539962769,0.8527777791023254,0.8527777791023254
141,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8533333539962769,0.8527777791023254,0.8527777791023254
142,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8538888692855835,0.8533333539962769,0.8527777791023254
143,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8538888692855835,0.8533333539962769,0.8527777791023254
144,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8538888692855835,0.8533333539962769,0.8527777791023254
145,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8538888692855835,0.8533333539962769,0.8527777791023254
146,0.8533333539962769,0.8533333539962769,0.852222204208374,0.8538888692855835,0.8538888692855835,0.8533333539962769
147,0.8533333539962769,0.8533333539962769,0.852222204208374,0.8544444441795349,0.8538888692855835,0.8533333539962769
148,0.8538888692855835,0.8533333539962769,0.852222204208374,0.8544444441795349,0.8538888692855835,0.8538888692855835
149,0.8538888692855835,0.8533333539962769,0.8533333539962769,0.8544444441795349,0.8538888692855835,0.8538888692855835
150,0.8544444441795349,0.8533333539962769,0.8533333539962769,0.8544444441795349,0.8538888692855835,0.8538888692855835
151,0.8544444441795349,0.8533333539962769,0.8533333539962769,0.8544444441795349,0.8538888692855835,0.8538888692855835
152,0.8550000190734863,0.8533333539962769,0.8538888692855835,0.8544444441795349,0.8538888692855835,0.8538888692855835
153,0.8550000190734863,0.8538888692855835,0.8538888692855835,0.8544444441795349,0.8544444441795349,0.8538888692855835
154,0.8550000190734863,0.8538888692855835,0.8544444441795349,0.8544444441795349,0.8544444441795349,0.8544444441795349
155,0.8550000190734863,0.8538888692855835,0.8544444441795349,0.8544444441795349,0.8544444441795349,0.8544444441795349
156,0.8550000190734863,0.8538888692855835,0.8544444441795349,0.8544444441795349,0.8544444441795349,0.8550000190734863
157,0.8550000190734863,0.8538888692855835,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
158,0.8550000190734863,0.8538888692855835,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
159,0.855555534362793,0.8538888692855835,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
160,0.855555534362793,0.8538888692855835,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
161,0.855555534362793,0.8544444441795349,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
162,0.855555534362793,0.8544444441795349,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
163,0.855555534362793,0.8544444441795349,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
164,0.855555534362793,0.8544444441795349,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
165,0.855555534362793,0.8550000190734863,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
166,0.855555534362793,0.8550000190734863,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
167,0.855555534362793,0.8550000190734863,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.855555534362793
168,0.8561111092567444,0.8550000190734863,0.8550000190734863,0.8544444441795349,0.855555534362793,0.855555534362793
169,0.8561111092567444,0.8550000190734863,0.855555534362793,0.8550000190734863,0.8561111092567444,0.8561111092567444
170,0.8561111092567444,0.8550000190734863,0.855555534362793,0.8561111092567444,0.8561111092567444,0.8561111092567444
171,0.8561111092567444,0.8550000190734863,0.8561111092567444,0.8561111092567444,0.8561111092567444,0.8561111092567444
172,0.8561111092567444,0.8550000190734863,0.8566666841506958,0.8561111092567444,0.8561111092567444,0.8566666841506958
173,0.8561111092567444,0.855555534362793,0.8572221994400024,0.8561111092567444,0.8561111092567444,0.8566666841506958
174,0.8566666841506958,0.8561111092567444,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
175,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
176,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
177,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
178,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
179,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
180,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8566666841506958
181,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8566666841506958
182,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8566666841506958
183,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8566666841506958
184,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8572221994400024
185,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8572221994400024
186,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8566666841506958,0.8572221994400024
187,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
188,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
189,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
190,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
191,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
192,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
193,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
194,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
195,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
196,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8577777743339539,0.8572221994400024,0.8572221994400024
197,0.8577777743339539,0.8572221994400024,0.8577777743339539,0.8577777743339539,0.8572221994400024,0.8577777743339539
198,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539
199,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539
200,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539


==> data/accuracy-at-k_reader-pruned_nq-open-dev.csv <==
topk,start,end,joint,selection,indep,all
1,0.5924403071403503,0.5949525833129883,0.5930113196372986,0.5979216694831848,0.5943816304206848,0.5950667858123779
2,0.6650679707527161,0.6651821136474609,0.6651821136474609,0.6683796048164368,0.6654105186462402,0.6670092344284058
3,0.7017243504524231,0.7033230662345886,0.7030946612358093,0.7065204977989197,0.70286625623703,0.7034372687339783
4,0.7245631814002991,0.7257051467895508,0.724905788898468,0.7301587462425232,0.7251341938972473,0.7263903021812439
5,0.740207850933075,0.7416923642158508,0.7406646013259888,0.7448897957801819,0.7414639592170715,0.7428343296051025
6,0.7500285506248474,0.752312421798706,0.7509421110153198,0.7557382583618164,0.7511705160140991,0.7532259821891785
7,0.7590498924255371,0.7622473239898682,0.7599634528160095,0.7641886472702026,0.7607628107070923,0.761904776096344
8,0.767271876335144,0.768642246723175,0.7678428888320923,0.7718396782875061,0.7677286863327026,0.7693274021148682
9,0.7742377519607544,0.7734383940696716,0.7727532386779785,0.7754939198493958,0.7740093469619751,0.7742377519607544
10,0.7789196968078613,0.7785771489143372,0.7782345414161682,0.7807468175888062,0.7789196968078613,0.7793765068054199
11,0.7833732962608337,0.7826881408691406,0.782573938369751,0.7849720120429993,0.7833732962608337,0.7839442491531372
12,0.7859997749328613,0.7867991328239441,0.7859997749328613,0.7889688014984131,0.7859997749328613,0.7867991328239441
13,0.7880552411079407,0.7890830039978027,0.7879410982131958,0.7913669347763062,0.789311408996582,0.7894256114959717
14,0.7906817197799683,0.7912527322769165,0.7903391718864441,0.7936508059501648,0.7913669347763062,0.7913669347763062
15,0.7933081984519958,0.792851448059082,0.79182368516922,0.7955920696258545,0.792851448059082,0.7936508059501648
16,0.7957062721252441,0.795021116733551,0.7942217588424683,0.7973049879074097,0.79536372423172,0.7958204746246338
17,0.7976475954055786,0.7968482375144958,0.7965056300163269,0.7986753582954407,0.7974191904067993,0.7977617979049683
18,0.7986753582954407,0.7991321086883545,0.7990179061889648,0.8009592294692993,0.7990179061889648,0.7995889186859131
19,0.8002740740776062,0.8009592294692993,0.7999314665794373,0.8025579452514648,0.80073082447052,0.8008450269699097
20,0.8017585873603821,0.8018727898597717,0.8013018369674683,0.8041566610336304,0.802101194858551,0.8029005527496338
21,0.8031288981437683,0.803243100643158,0.8025579452514648,0.8051844239234924,0.8031288981437683,0.8038141131401062
22,0.8043850660324097,0.8044992685317993,0.8033573031425476,0.8060979843139648,0.8040424585342407,0.8047276735305786
23,0.8051844239234924,0.8055270314216614,0.8043850660324097,0.8072399497032166,0.8052986264228821,0.8059837818145752
24,0.8063263893127441,0.8070115447044373,0.8059837818145752,0.8083818554878235,0.806783139705658,0.8071257472038269
25,0.80781090259552,0.8080393075942993,0.8074682950973511,0.809980571269989,0.8074682950973511,0.8082676529884338
26,0.8079251050949097,0.8088386654853821,0.8082676529884338,0.8105515837669373,0.8086102604866028,0.8092954158782959
27,0.8082676529884338,0.810323178768158,0.8094096183776855,0.8114650845527649,0.8097522258758545,0.810323178768158
28,0.8095238208770752,0.8108941316604614,0.8102089762687683,0.8127212524414062,0.8104373812675476,0.8112367391586304
29,0.8111225366592407,0.8118076920509338,0.8107799291610718,0.8137490153312683,0.8119218945503235,0.8122645020484924
30,0.8122645020484924,0.8130638599395752,0.8114650845527649,0.8147767782211304,0.8128354549407959,0.8127212524414062
31,0.8128354549407959,0.8137490153312683,0.812492847442627,0.8153477311134338,0.8136348128318787,0.8140915632247925
32,0.813863217830658,0.8144341707229614,0.8137490153312683,0.8161470890045166,0.8144341707229614,0.8147767782211304
33,0.8143199682235718,0.8146625757217407,0.8146625757217407,0.8168322443962097,0.8150051236152649,0.815690279006958
34,0.8150051236152649,0.8154619336128235,0.8148909211158752,0.8175173997879028,0.8158044815063477,0.8161470890045166
35,0.8153477311134338,0.8161470890045166,0.8154619336128235,0.8180884122848511,0.8162612915039062,0.8169464468955994
36,0.8158044815063477,0.8164896368980408,0.8161470890045166,0.8186593651771545,0.8164896368980408,0.8175173997879028
37,0.8164896368980408,0.817060649394989,0.8169464468955994,0.8191161155700684,0.8166038393974304,0.8177458047866821
38,0.8168322443962097,0.8175173997879028,0.8171748518943787,0.819230318069458,0.8177458047866821,0.818202555179596
39,0.8177458047866821,0.8179742097854614,0.8177458047866821,0.8198013305664062,0.8180884122848511,0.8187735676765442
40,0.8183167576789856,0.8184309601783752,0.8180884122848511,0.8200296759605408,0.8184309601783752,0.8188877701759338
41,0.8185451626777649,0.8187735676765442,0.8185451626777649,0.8208290338516235,0.8188877701759338,0.8190019130706787
42,0.8185451626777649,0.8191161155700684,0.8191161155700684,0.8211716413497925,0.819230318069458,0.8193445205688477
43,0.8190019130706787,0.8194587230682373,0.8198013305664062,0.821742594242096,0.819572925567627,0.8198013305664062
44,0.819230318069458,0.819572925567627,0.8201438784599304,0.8218567967414856,0.8196871280670166,0.8203722834587097
45,0.8201438784599304,0.8198013305664062,0.8202580809593201,0.8223136067390442,0.8203722834587097,0.8210574388504028
46,0.8208290338516235,0.8204864859580994,0.8203722834587097,0.8225419521331787,0.8211716413497925,0.8216283917427063
47,0.8214000463485718,0.8209432363510132,0.820600688457489,0.822770357131958,0.8212858438491821,0.8221994042396545
48,0.8216283917427063,0.8216283917427063,0.8208290338516235,0.8228845596313477,0.8216283917427063,0.8229987621307373
49,0.8220852017402649,0.8223136067390442,0.821742594242096,0.8234555125236511,0.8221994042396545,0.8232271075248718
50,0.8224277496337891,0.8228845596313477,0.8220852017402649,0.8235697150230408,0.8225419521331787,0.8234555125236511
51,0.8228845596313477,0.8229987621307373,0.8224277496337891,0.8240264654159546,0.823112964630127,0.8236839175224304
52,0.8229987621307373,0.8233413100242615,0.8229987621307373,0.8241406679153442,0.8232271075248718,0.8237981200218201
53,0.8235697150230408,0.8237981200218201,0.823112964630127,0.8243690729141235,0.8235697150230408,0.8241406679153442
54,0.8236839175224304,0.8241406679153442,0.8233413100242615,0.8245974779129028,0.8241406679153442,0.8243690729141235
55,0.8239123225212097,0.8244832754135132,0.8239123225212097,0.8250542283058167,0.8244832754135132,0.824940025806427
56,0.8242548704147339,0.8245974779129028,0.8241406679153442,0.825282633304596,0.8245974779129028,0.825282633304596
57,0.8242548704147339,0.824940025806427,0.8247116804122925,0.8253968358039856,0.8248258829116821,0.8253968358039856
58,0.8247116804122925,0.825282633304596,0.8250542283058167,0.8256252408027649,0.8251684308052063,0.8258535861968994
59,0.825282633304596,0.8257393836975098,0.8250542283058167,0.8260819911956787,0.8255110383033752,0.8258535861968994
60,0.8257393836975098,0.8260819911956787,0.8256252408027649,0.8267671465873718,0.8257393836975098,0.8260819911956787
61,0.8257393836975098,0.8261961936950684,0.8259677886962891,0.8268813490867615,0.8259677886962891,0.826310396194458
62,0.8260819911956787,0.8264245986938477,0.8264245986938477,0.8272239565849304,0.8261961936950684,0.826310396194458
63,0.8260819911956787,0.8266529440879822,0.8265387415885925,0.8273381590843201,0.8264245986938477,0.8265387415885925
64,0.8265387415885925,0.8271097540855408,0.8267671465873718,0.8274523019790649,0.8265387415885925,0.8268813490867615
65,0.8266529440879822,0.8273381590843201,0.8268813490867615,0.8280233144760132,0.8266529440879822,0.8272239565849304
66,0.8268813490867615,0.8277949094772339,0.8272239565849304,0.8282516598701477,0.8268813490867615,0.8274523019790649
67,0.8271097540855408,0.8280233144760132,0.8275665044784546,0.8287084698677063,0.8268813490867615,0.8275665044784546
68,0.8274523019790649,0.8280233144760132,0.8276807069778442,0.8289368748664856,0.8269955515861511,0.8280233144760132
69,0.8274523019790649,0.8281375169754028,0.8279091119766235,0.8290510177612305,0.8276807069778442,0.8281375169754028
70,0.8276807069778442,0.828822672367096,0.8279091119766235,0.8293936252593994,0.8281375169754028,0.828480064868927
71,0.8276807069778442,0.8290510177612305,0.8282516598701477,0.8297362327575684,0.8283658623695374,0.828822672367096
72,0.8277949094772339,0.8290510177612305,0.8285942673683167,0.8300787806510925,0.8285942673683167,0.8291652202606201
73,0.8281375169754028,0.8296220302581787,0.8287084698677063,0.8300787806510925,0.8289368748664856,0.8292794227600098
74,0.8283658623695374,0.8298503756523132,0.8293936252593994,0.8306497931480408,0.8291652202606201,0.8298503756523132
75,0.8285942673683167,0.8298503756523132,0.8296220302581787,0.8309923410415649,0.8296220302581787,0.8298503756523132
76,0.8290510177612305,0.8299645781517029,0.8300787806510925,0.8311065435409546,0.8296220302581787,0.8301929831504822
77,0.8291652202606201,0.8304213881492615,0.8303071856498718,0.8311065435409546,0.8297362327575684,0.8304213881492615
78,0.8292794227600098,0.8305355906486511,0.8306497931480408,0.8312207460403442,0.8298503756523132,0.8305355906486511
79,0.8296220302581787,0.8306497931480408,0.8307639360427856,0.8313349485397339,0.8301929831504822,0.8306497931480408
80,0.8299645781517029,0.8306497931480408,0.8307639360427856,0.8313349485397339,0.8304213881492615,0.8308781385421753
81,0.8299645781517029,0.8309923410415649,0.8309923410415649,0.8315632939338684,0.8307639360427856,0.8313349485397339
82,0.8303071856498718,0.8311065435409546,0.8312207460403442,0.8317916989326477,0.8311065435409546,0.8316774964332581
83,0.8305355906486511,0.8314491510391235,0.8314491510391235,0.832020103931427,0.8311065435409546,0.8321343064308167
84,0.8308781385421753,0.8315632939338684,0.8317916989326477,0.8323626518249512,0.8316774964332581,0.8323626518249512
85,0.8309923410415649,0.8319059014320374,0.8319059014320374,0.8327052593231201,0.8316774964332581,0.8324768543243408
86,0.8314491510391235,0.832020103931427,0.832020103931427,0.8331620693206787,0.8317916989326477,0.8324768543243408
87,0.8316774964332581,0.832020103931427,0.8322485089302063,0.8332762122154236,0.832020103931427,0.8325910568237305
88,0.8316774964332581,0.8321343064308167,0.8323626518249512,0.8332762122154236,0.8321343064308167,0.8327052593231201
89,0.8316774964332581,0.8321343064308167,0.8327052593231201,0.8335046172142029,0.8323626518249512,0.8328194618225098
90,0.832020103931427,0.8324768543243408,0.8327052593231201,0.8335046172142029,0.8324768543243408,0.8330478668212891
91,0.832020103931427,0.8328194618225098,0.8329336643218994,0.8336188197135925,0.8325910568237305,0.8330478668212891
92,0.8324768543243408,0.8329336643218994,0.8331620693206787,0.8336188197135925,0.8328194618225098,0.8330478668212891
93,0.8325910568237305,0.8330478668212891,0.8332762122154236,0.8338472247123718,0.8328194618225098,0.8335046172142029
94,0.8325910568237305,0.8330478668212891,0.8335046172142029,0.8339614272117615,0.8328194618225098,0.8336188197135925
95,0.8328194618225098,0.8331620693206787,0.8337330222129822,0.8340755701065063,0.8329336643218994,0.8338472247123718
96,0.8328194618225098,0.8333904147148132,0.8337330222129822,0.834189772605896,0.8329336643218994,0.8338472247123718
97,0.8328194618225098,0.8335046172142029,0.8338472247123718,0.834189772605896,0.8330478668212891,0.8338472247123718
98,0.8329336643218994,0.8335046172142029,0.8338472247123718,0.8344181776046753,0.8331620693206787,0.8339614272117615
99,0.8332762122154236,0.8335046172142029,0.8338472247123718,0.8344181776046753,0.8333904147148132,0.8340755701065063
100,0.8333904147148132,0.8335046172142029,0.8338472247123718,0.8345323801040649,0.8337330222129822,0.8340755701065063
101,0.8335046172142029,0.8336188197135925,0.8343039751052856,0.8347607851028442,0.8339614272117615,0.8343039751052856
102,0.8336188197135925,0.8337330222129822,0.8344181776046753,0.8348749279975891,0.8339614272117615,0.8343039751052856
103,0.8338472247123718,0.8338472247123718,0.8346465826034546,0.8348749279975891,0.8340755701065063,0.8345323801040649
104,0.8340755701065063,0.8344181776046753,0.8347607851028442,0.8349891304969788,0.8340755701065063,0.8346465826034546
105,0.834189772605896,0.8345323801040649,0.8347607851028442,0.8349891304969788,0.8343039751052856,0.8346465826034546
106,0.8343039751052856,0.8346465826034546,0.8347607851028442,0.8349891304969788,0.8345323801040649,0.8348749279975891
107,0.8345323801040649,0.8347607851028442,0.8348749279975891,0.8352175354957581,0.8348749279975891,0.8351033329963684
108,0.8345323801040649,0.8348749279975891,0.8349891304969788,0.8352175354957581,0.8352175354957581,0.8351033329963684
109,0.8345323801040649,0.8348749279975891,0.8351033329963684,0.8353317379951477,0.8352175354957581,0.8351033329963684
110,0.8346465826034546,0.8348749279975891,0.8353317379951477,0.8354459404945374,0.8352175354957581,0.8352175354957581
111,0.8347607851028442,0.8349891304969788,0.835560142993927,0.8354459404945374,0.8353317379951477,0.8352175354957581
112,0.8351033329963684,0.8349891304969788,0.835560142993927,0.835560142993927,0.8353317379951477,0.8353317379951477
113,0.8352175354957581,0.8349891304969788,0.8357884883880615,0.8356743454933167,0.8353317379951477,0.8354459404945374
114,0.8354459404945374,0.8351033329963684,0.8357884883880615,0.8357884883880615,0.8353317379951477,0.8360168933868408
115,0.835560142993927,0.8352175354957581,0.8359026908874512,0.8359026908874512,0.835560142993927,0.8361310958862305
116,0.8357884883880615,0.8353317379951477,0.8359026908874512,0.8360168933868408,0.8356743454933167,0.8361310958862305
117,0.8357884883880615,0.835560142993927,0.8359026908874512,0.8360168933868408,0.8357884883880615,0.8361310958862305
118,0.8360168933868408,0.835560142993927,0.8360168933868408,0.8360168933868408,0.8359026908874512,0.8363595008850098
119,0.8361310958862305,0.8356743454933167,0.8362452983856201,0.8360168933868408,0.8360168933868408,0.8364737033843994
120,0.8364737033843994,0.8359026908874512,0.8362452983856201,0.8360168933868408,0.8362452983856201,0.8364737033843994
121,0.8365878462791443,0.8362452983856201,0.8362452983856201,0.8361310958862305,0.8363595008850098,0.8364737033843994
122,0.8365878462791443,0.8363595008850098,0.8364737033843994,0.8361310958862305,0.8363595008850098,0.8364737033843994
123,0.8367020487785339,0.8364737033843994,0.8367020487785339,0.8361310958862305,0.8363595008850098,0.8364737033843994
124,0.8368162512779236,0.8364737033843994,0.8368162512779236,0.8361310958862305,0.8363595008850098,0.8364737033843994
125,0.8368162512779236,0.8364737033843994,0.8368162512779236,0.8362452983856201,0.8365878462791443,0.8365878462791443
126,0.8368162512779236,0.8367020487785339,0.8368162512779236,0.8364737033843994,0.8367020487785339,0.8367020487785339
127,0.8368162512779236,0.8367020487785339,0.8368162512779236,0.8368162512779236,0.8368162512779236,0.8368162512779236
128,0.8368162512779236,0.8368162512779236,0.8368162512779236,0.8368162512779236,0.8369304537773132,0.8368162512779236
129,0.8370446562767029,0.8368162512779236,0.8368162512779236,0.8368162512779236,0.8370446562767029,0.8368162512779236
130,0.8371588587760925,0.8368162512779236,0.8370446562767029,0.8369304537773132,0.8370446562767029,0.8368162512779236
131,0.8372730612754822,0.8369304537773132,0.8372730612754822,0.8370446562767029,0.8371588587760925,0.8368162512779236
132,0.837387204170227,0.8370446562767029,0.837387204170227,0.8370446562767029,0.8372730612754822,0.8370446562767029
133,0.837387204170227,0.8371588587760925,0.8376156091690063,0.8372730612754822,0.8372730612754822,0.8371588587760925
134,0.837387204170227,0.8371588587760925,0.8376156091690063,0.8372730612754822,0.837387204170227,0.8371588587760925
135,0.837387204170227,0.837387204170227,0.8378440141677856,0.8372730612754822,0.8375014066696167,0.837387204170227
136,0.837387204170227,0.8375014066696167,0.8378440141677856,0.8372730612754822,0.8376156091690063,0.8376156091690063
137,0.8376156091690063,0.8375014066696167,0.8378440141677856,0.8372730612754822,0.837729811668396,0.837729811668396
138,0.837729811668396,0.8375014066696167,0.8378440141677856,0.8375014066696167,0.837729811668396,0.8378440141677856
139,0.837729811668396,0.8376156091690063,0.8380724191665649,0.8376156091690063,0.837729811668396,0.8378440141677856
140,0.8378440141677856,0.837729811668396,0.8380724191665649,0.8378440141677856,0.837729811668396,0.8380724191665649
141,0.8380724191665649,0.8378440141677856,0.8381866216659546,0.8379582166671753,0.8379582166671753,0.8383007645606995
142,0.8380724191665649,0.8379582166671753,0.8383007645606995,0.8380724191665649,0.8381866216659546,0.8383007645606995
143,0.8383007645606995,0.8381866216659546,0.8384149670600891,0.8381866216659546,0.8385291695594788,0.8383007645606995
144,0.8384149670600891,0.8383007645606995,0.8384149670600891,0.8381866216659546,0.8385291695594788,0.8384149670600891
145,0.8385291695594788,0.8385291695594788,0.8384149670600891,0.8384149670600891,0.8385291695594788,0.8385291695594788
146,0.8385291695594788,0.8385291695594788,0.8385291695594788,0.8384149670600891,0.8385291695594788,0.8385291695594788
147,0.8386433720588684,0.8385291695594788,0.8385291695594788,0.8384149670600891,0.8385291695594788,0.8385291695594788
148,0.8386433720588684,0.8386433720588684,0.8385291695594788,0.8385291695594788,0.8385291695594788,0.8385291695594788
149,0.8386433720588684,0.8389859795570374,0.8385291695594788,0.8385291695594788,0.8385291695594788,0.8385291695594788
150,0.8386433720588684,0.8389859795570374,0.8385291695594788,0.8386433720588684,0.8385291695594788,0.8385291695594788
151,0.8387575745582581,0.8389859795570374,0.8386433720588684,0.8387575745582581,0.8385291695594788,0.8386433720588684
152,0.8387575745582581,0.8391001224517822,0.8386433720588684,0.8388717770576477,0.8388717770576477,0.8387575745582581
153,0.8387575745582581,0.8392143249511719,0.8386433720588684,0.8389859795570374,0.8388717770576477,0.8387575745582581
154,0.8387575745582581,0.8392143249511719,0.8387575745582581,0.8391001224517822,0.8389859795570374,0.8387575745582581
155,0.8388717770576477,0.8393285274505615,0.8387575745582581,0.8391001224517822,0.8389859795570374,0.8387575745582581
156,0.8389859795570374,0.8393285274505615,0.8387575745582581,0.8391001224517822,0.8391001224517822,0.8388717770576477
157,0.8391001224517822,0.8394427299499512,0.8387575745582581,0.8392143249511719,0.8394427299499512,0.8389859795570374
158,0.8392143249511719,0.8394427299499512,0.8387575745582581,0.8392143249511719,0.8394427299499512,0.8391001224517822
159,0.8393285274505615,0.8396711349487305,0.8388717770576477,0.8392143249511719,0.8395569324493408,0.8392143249511719
160,0.8393285274505615,0.8396711349487305,0.8388717770576477,0.8393285274505615,0.8396711349487305,0.8392143249511719
161,0.8394427299499512,0.8396711349487305,0.8391001224517822,0.8395569324493408,0.8396711349487305,0.8393285274505615
162,0.8394427299499512,0.8397853374481201,0.8391001224517822,0.8395569324493408,0.8396711349487305,0.8393285274505615
163,0.8394427299499512,0.8397853374481201,0.8392143249511719,0.8395569324493408,0.8396711349487305,0.8393285274505615
164,0.8395569324493408,0.839899480342865,0.8392143249511719,0.8395569324493408,0.8396711349487305,0.8394427299499512
165,0.8395569324493408,0.839899480342865,0.8392143249511719,0.8396711349487305,0.8396711349487305,0.8394427299499512
166,0.8395569324493408,0.8400136828422546,0.8392143249511719,0.8396711349487305,0.8397853374481201,0.8394427299499512
167,0.8395569324493408,0.8400136828422546,0.8393285274505615,0.8396711349487305,0.8397853374481201,0.8395569324493408
168,0.8397853374481201,0.8400136828422546,0.8393285274505615,0.8400136828422546,0.8397853374481201,0.8395569324493408
169,0.8397853374481201,0.8400136828422546,0.8393285274505615,0.8400136828422546,0.8397853374481201,0.8395569324493408
170,0.8397853374481201,0.8400136828422546,0.8393285274505615,0.8400136828422546,0.839899480342865,0.8396711349487305
171,0.8397853374481201,0.8400136828422546,0.8394427299499512,0.8400136828422546,0.839899480342865,0.8397853374481201
172,0.8397853374481201,0.8400136828422546,0.8395569324493408,0.8401278853416443,0.839899480342865,0.839899480342865
173,0.8397853374481201,0.8400136828422546,0.8400136828422546,0.8402420878410339,0.839899480342865,0.839899480342865
174,0.839899480342865,0.8401278853416443,0.8402420878410339,0.8404704928398132,0.839899480342865,0.8402420878410339
175,0.8400136828422546,0.8401278853416443,0.8402420878410339,0.8404704928398132,0.8400136828422546,0.8402420878410339
176,0.8400136828422546,0.8401278853416443,0.8402420878410339,0.8404704928398132,0.8401278853416443,0.8402420878410339
177,0.8401278853416443,0.8401278853416443,0.8402420878410339,0.8405846953392029,0.8401278853416443,0.8402420878410339
178,0.8401278853416443,0.8402420878410339,0.8403562903404236,0.8405846953392029,0.8401278853416443,0.8402420878410339
179,0.8401278853416443,0.8403562903404236,0.8404704928398132,0.8405846953392029,0.8403562903404236,0.8405846953392029
180,0.8402420878410339,0.8403562903404236,0.8405846953392029,0.8405846953392029,0.8404704928398132,0.8406988978385925
181,0.8402420878410339,0.8403562903404236,0.8405846953392029,0.8405846953392029,0.8404704928398132,0.8406988978385925
182,0.8403562903404236,0.8404704928398132,0.8405846953392029,0.8405846953392029,0.8404704928398132,0.8406988978385925
183,0.8404704928398132,0.8405846953392029,0.8405846953392029,0.8405846953392029,0.8404704928398132,0.8406988978385925
184,0.8405846953392029,0.8405846953392029,0.8406988978385925,0.8405846953392029,0.8405846953392029,0.8406988978385925
185,0.8406988978385925,0.8405846953392029,0.8408130407333374,0.8405846953392029,0.8405846953392029,0.8406988978385925
186,0.8406988978385925,0.8405846953392029,0.8408130407333374,0.8406988978385925,0.8405846953392029,0.840927243232727
187,0.8408130407333374,0.8408130407333374,0.840927243232727,0.8406988978385925,0.8408130407333374,0.840927243232727
188,0.840927243232727,0.8408130407333374,0.8410414457321167,0.8408130407333374,0.8408130407333374,0.8410414457321167
189,0.8410414457321167,0.840927243232727,0.8410414457321167,0.8408130407333374,0.8408130407333374,0.8410414457321167
190,0.8411556482315063,0.840927243232727,0.8410414457321167,0.8408130407333374,0.8411556482315063,0.8410414457321167
191,0.8411556482315063,0.840927243232727,0.8410414457321167,0.840927243232727,0.8411556482315063,0.8410414457321167
192,0.8411556482315063,0.8411556482315063,0.8411556482315063,0.8410414457321167,0.8411556482315063,0.8410414457321167
193,0.8411556482315063,0.8411556482315063,0.8411556482315063,0.8410414457321167,0.8411556482315063,0.8410414457321167
194,0.841269850730896,0.8411556482315063,0.8411556482315063,0.8410414457321167,0.8411556482315063,0.8411556482315063
195,0.841269850730896,0.8411556482315063,0.841269850730896,0.8410414457321167,0.8411556482315063,0.8411556482315063
196,0.841269850730896,0.8411556482315063,0.841269850730896,0.8410414457321167,0.8411556482315063,0.8411556482315063
197,0.841269850730896,0.841269850730896,0.841269850730896,0.8411556482315063,0.841269850730896,0.841269850730896
198,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896
199,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896
200,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896


==> data/accuracy-at-k_reader-pruned_nq-open-test.csv <==
topk,start,end,joint,selection,indep,all
1,0.5994459986686707,0.6011080145835876,0.5977839231491089,0.6058171987533569,0.5986149311065674,0.6002770066261292
2,0.6725761890411377,0.6728531718254089,0.673130214214325,0.6753462553024292,0.6717451810836792,0.6734071969985962
3,0.7105262875556946,0.7141274213790894,0.7110803127288818,0.7146814465522766,0.7138504385948181,0.7141274213790894
4,0.7351800799369812,0.7349030375480652,0.7354570627212524,0.7373961210250854,0.7349030375480652,0.7354570627212524
5,0.7509695291519165,0.7523545622825623,0.7509695291519165,0.7548476457595825,0.751800537109375,0.753739595413208
6,0.761772871017456,0.763434886932373,0.7612188458442688,0.7623268961906433,0.7620498538017273,0.7623268961906433
7,0.7711911201477051,0.7706370949745178,0.7695291042327881,0.7722991704940796,0.7703601121902466,0.7698060870170593
8,0.7772853374481201,0.7778393626213074,0.7770082950592041,0.7797784209251404,0.7770082950592041,0.7772853374481201
9,0.7842105031013489,0.7842105031013489,0.7828254699707031,0.7853185534477234,0.7844875454902649,0.7844875454902649
10,0.7891966700553894,0.7897506952285767,0.7889196872711182,0.7914127707481384,0.7891966700553894,0.7894737124443054
11,0.7939057946205139,0.7947368621826172,0.7947368621826172,0.7969529032707214,0.7941828370094299,0.7944598197937012
12,0.798060953617096,0.7977839112281799,0.7972299456596375,0.8005540370941162,0.7986149787902832,0.798060953617096
13,0.8011080622673035,0.8008310198783875,0.7994459867477417,0.8030471205711365,0.8011080622673035,0.8022160530090332
14,0.8044321537017822,0.8041551113128662,0.8013850450515747,0.8063712120056152,0.8047091364860535,0.8052631616592407
15,0.805540144443512,0.805817186832428,0.8030471205711365,0.8091412782669067,0.8066481947898865,0.8066481947898865
16,0.8083102703094482,0.8080332279205322,0.8052631616592407,0.8121883869171143,0.8085872530937195,0.8088642954826355
17,0.809695303440094,0.8099722862243652,0.8083102703094482,0.8138504028320312,0.8099722862243652,0.8105263113975525
18,0.811634361743927,0.8119113445281982,0.8091412782669067,0.8141274452209473,0.811634361743927,0.8119113445281982
19,0.8141274452209473,0.8138504028320312,0.8121883869171143,0.815512478351593,0.81357342004776,0.81357342004776
20,0.8166204690933228,0.8157894611358643,0.8144044280052185,0.8166204690933228,0.8160665035247803,0.8157894611358643
21,0.8180055618286133,0.8177285194396973,0.8163434863090515,0.8180055618286133,0.817451536655426,0.8177285194396973
22,0.8188365697860718,0.8188365697860718,0.8180055618286133,0.819113552570343,0.8188365697860718,0.819390594959259
23,0.8199446201324463,0.8199446201324463,0.819390594959259,0.819390594959259,0.819113552570343,0.8204985857009888
24,0.821329653263092,0.8207756280899048,0.8204985857009888,0.8207756280899048,0.821052610874176,0.821052610874176
25,0.8221606612205505,0.821329653263092,0.8216066360473633,0.821052610874176,0.8224376440048218,0.8218836784362793
26,0.8227146863937378,0.8224376440048218,0.8224376440048218,0.8224376440048218,0.823268711566925,0.823268711566925
27,0.8240997195243835,0.822991669178009,0.8227146863937378,0.822991669178009,0.8240997195243835,0.8240997195243835
28,0.8252077698707581,0.8235456943511963,0.823268711566925,0.8252077698707581,0.8252077698707581,0.8252077698707581
29,0.8257617950439453,0.8254847526550293,0.824930727481842,0.8257617950439453,0.8257617950439453,0.8257617950439453
30,0.8265928030014038,0.8260387778282166,0.8260387778282166,0.8263157606124878,0.8271468281745911,0.8263157606124878
31,0.826869785785675,0.8265928030014038,0.826869785785675,0.826869785785675,0.8274238109588623,0.8271468281745911
32,0.8274238109588623,0.8274238109588623,0.8271468281745911,0.8274238109588623,0.8277008533477783,0.8277008533477783
33,0.8279778361320496,0.8290858864784241,0.8285318613052368,0.8279778361320496,0.8288088440895081,0.8282548189163208
34,0.8288088440895081,0.8296399116516113,0.8288088440895081,0.8304709196090698,0.8290858864784241,0.8285318613052368
35,0.8293628692626953,0.8304709196090698,0.8304709196090698,0.8310249447822571,0.8296399116516113,0.8299168944358826
36,0.8301938772201538,0.8304709196090698,0.8310249447822571,0.8321329355239868,0.8304709196090698,0.8313019275665283
37,0.8307479023933411,0.8321329355239868,0.8318559527397156,0.8321329355239868,0.8318559527397156,0.8313019275665283
38,0.8310249447822571,0.8329640030860901,0.8318559527397156,0.8332409858703613,0.8324099779129028,0.8321329355239868
39,0.8315789699554443,0.8332409858703613,0.8318559527397156,0.8332409858703613,0.8324099779129028,0.8324099779129028
40,0.8318559527397156,0.8332409858703613,0.8321329355239868,0.8335180282592773,0.8326869606971741,0.8329640030860901
41,0.8324099779129028,0.8337950110435486,0.8326869606971741,0.8337950110435486,0.8332409858703613,0.8329640030860901
42,0.8329640030860901,0.8346260190010071,0.8335180282592773,0.8343490362167358,0.8335180282592773,0.8332409858703613
43,0.8329640030860901,0.8346260190010071,0.8335180282592773,0.8351800441741943,0.8337950110435486,0.8340719938278198
44,0.8335180282592773,0.8349030613899231,0.8335180282592773,0.8351800441741943,0.8343490362167358,0.8343490362167358
45,0.8337950110435486,0.8365650773048401,0.8340719938278198,0.8357340693473816,0.8349030613899231,0.8346260190010071
46,0.8351800441741943,0.8371191024780273,0.8340719938278198,0.8357340693473816,0.8357340693473816,0.8351800441741943
47,0.8354570865631104,0.8373961448669434,0.8349030613899231,0.8362880945205688,0.8362880945205688,0.8357340693473816
48,0.8362880945205688,0.8373961448669434,0.8354570865631104,0.8362880945205688,0.8368421196937561,0.8360110521316528
49,0.8368421196937561,0.8379501104354858,0.8362880945205688,0.8365650773048401,0.8371191024780273,0.8368421196937561
50,0.8373961448669434,0.8379501104354858,0.8365650773048401,0.8373961448669434,0.8373961448669434,0.8376731276512146
51,0.8373961448669434,0.8382271528244019,0.8371191024780273,0.8382271528244019,0.8382271528244019,0.8376731276512146
52,0.8382271528244019,0.8385041356086731,0.8373961448669434,0.8385041356086731,0.8382271528244019,0.8382271528244019
53,0.8385041356086731,0.8393352031707764,0.8373961448669434,0.8393352031707764,0.8382271528244019,0.8382271528244019
54,0.8396121859550476,0.8393352031707764,0.8379501104354858,0.8401662111282349,0.8390581607818604,0.8387811779975891
55,0.8396121859550476,0.8396121859550476,0.8387811779975891,0.8404431939125061,0.8393352031707764,0.8390581607818604
56,0.8398891687393188,0.8396121859550476,0.8393352031707764,0.8407202363014221,0.8393352031707764,0.8396121859550476
57,0.8407202363014221,0.8396121859550476,0.8396121859550476,0.8409972190856934,0.8393352031707764,0.8396121859550476
58,0.8409972190856934,0.8396121859550476,0.8398891687393188,0.8415512442588806,0.8398891687393188,0.8398891687393188
59,0.8415512442588806,0.8398891687393188,0.8398891687393188,0.8415512442588806,0.8409972190856934,0.8409972190856934
60,0.8418282270431519,0.8401662111282349,0.8401662111282349,0.8421052694320679,0.8412742614746094,0.8412742614746094
61,0.8418282270431519,0.8407202363014221,0.8412742614746094,0.8423822522163391,0.8415512442588806,0.8415512442588806
62,0.8418282270431519,0.8412742614746094,0.8412742614746094,0.8429362773895264,0.8418282270431519,0.8418282270431519
63,0.8423822522163391,0.8418282270431519,0.8418282270431519,0.8437672853469849,0.8421052694320679,0.8426592946052551
64,0.8426592946052551,0.8421052694320679,0.8423822522163391,0.8440443277359009,0.8432133197784424,0.8426592946052551
65,0.8429362773895264,0.8429362773895264,0.8423822522163391,0.8440443277359009,0.8440443277359009,0.8426592946052551
66,0.8429362773895264,0.8434903025627136,0.8423822522163391,0.8440443277359009,0.8440443277359009,0.8432133197784424
67,0.8437672853469849,0.8437672853469849,0.8426592946052551,0.8440443277359009,0.8440443277359009,0.8437672853469849
68,0.8440443277359009,0.8440443277359009,0.8429362773895264,0.8440443277359009,0.8440443277359009,0.8437672853469849
69,0.8440443277359009,0.8440443277359009,0.8432133197784424,0.8440443277359009,0.8440443277359009,0.8437672853469849
70,0.8443213105201721,0.8440443277359009,0.8434903025627136,0.8443213105201721,0.8443213105201721,0.8437672853469849
71,0.8443213105201721,0.8440443277359009,0.8434903025627136,0.8443213105201721,0.8445983529090881,0.8443213105201721
72,0.8443213105201721,0.8440443277359009,0.8440443277359009,0.8445983529090881,0.8445983529090881,0.8443213105201721
73,0.8448753356933594,0.8445983529090881,0.8448753356933594,0.8448753356933594,0.8445983529090881,0.8445983529090881
74,0.8451523780822754,0.8445983529090881,0.8454293608665466,0.8457063436508179,0.8448753356933594,0.8448753356933594
75,0.8451523780822754,0.8448753356933594,0.8454293608665466,0.8457063436508179,0.8451523780822754,0.8451523780822754
76,0.8454293608665466,0.8448753356933594,0.8454293608665466,0.8459833860397339,0.8454293608665466,0.8454293608665466
77,0.8468143939971924,0.8448753356933594,0.8457063436508179,0.8462603688240051,0.8454293608665466,0.8454293608665466
78,0.8468143939971924,0.8451523780822754,0.8457063436508179,0.8462603688240051,0.8454293608665466,0.8457063436508179
79,0.8470914363861084,0.8457063436508179,0.8459833860397339,0.8465374112129211,0.8454293608665466,0.8457063436508179
80,0.8470914363861084,0.8459833860397339,0.8462603688240051,0.8465374112129211,0.8459833860397339,0.8465374112129211
81,0.8479224443435669,0.8465374112129211,0.8468143939971924,0.8465374112129211,0.8465374112129211,0.8468143939971924
82,0.8479224443435669,0.8465374112129211,0.8470914363861084,0.8468143939971924,0.8473684191703796,0.8470914363861084
83,0.8479224443435669,0.8470914363861084,0.8470914363861084,0.8470914363861084,0.8479224443435669,0.8476454019546509
84,0.8479224443435669,0.8470914363861084,0.8470914363861084,0.8470914363861084,0.8479224443435669,0.8476454019546509
85,0.8479224443435669,0.8473684191703796,0.8470914363861084,0.8470914363861084,0.8479224443435669,0.8476454019546509
86,0.8484764695167542,0.8476454019546509,0.8473684191703796,0.8473684191703796,0.8481994271278381,0.8476454019546509
87,0.8487534523010254,0.8476454019546509,0.8476454019546509,0.8476454019546509,0.8481994271278381,0.8481994271278381
88,0.8487534523010254,0.8479224443435669,0.8476454019546509,0.8479224443435669,0.8484764695167542,0.8481994271278381
89,0.8487534523010254,0.8479224443435669,0.8481994271278381,0.8481994271278381,0.8487534523010254,0.8487534523010254
90,0.8490304946899414,0.8479224443435669,0.8481994271278381,0.8481994271278381,0.8487534523010254,0.8490304946899414
91,0.8493074774742126,0.8479224443435669,0.8481994271278381,0.8481994271278381,0.8490304946899414,0.8495844602584839
92,0.8493074774742126,0.8479224443435669,0.8481994271278381,0.8484764695167542,0.8493074774742126,0.8495844602584839
93,0.8493074774742126,0.8481994271278381,0.8481994271278381,0.8484764695167542,0.8498615026473999,0.8498615026473999
94,0.8495844602584839,0.8484764695167542,0.8481994271278381,0.8490304946899414,0.8498615026473999,0.8501384854316711
95,0.8495844602584839,0.8487534523010254,0.8487534523010254,0.8490304946899414,0.8498615026473999,0.8501384854316711
96,0.8498615026473999,0.8487534523010254,0.8487534523010254,0.8490304946899414,0.8498615026473999,0.8501384854316711
97,0.8498615026473999,0.8487534523010254,0.8487534523010254,0.8493074774742126,0.8498615026473999,0.8504155278205872
98,0.8498615026473999,0.8495844602584839,0.8487534523010254,0.8493074774742126,0.8501384854316711,0.8506925106048584
99,0.8498615026473999,0.8495844602584839,0.8493074774742126,0.8493074774742126,0.8504155278205872,0.8506925106048584
100,0.8498615026473999,0.8498615026473999,0.8495844602584839,0.8495844602584839,0.8504155278205872,0.8506925106048584
101,0.8504155278205872,0.8498615026473999,0.8495844602584839,0.8501384854316711,0.8506925106048584,0.8506925106048584
102,0.8504155278205872,0.8501384854316711,0.8498615026473999,0.8504155278205872,0.8506925106048584,0.8506925106048584
103,0.8504155278205872,0.8506925106048584,0.8498615026473999,0.8506925106048584,0.8509695529937744,0.8506925106048584
104,0.8504155278205872,0.8512465357780457,0.8498615026473999,0.8509695529937744,0.8509695529937744,0.8509695529937744
105,0.8504155278205872,0.8512465357780457,0.8504155278205872,0.8509695529937744,0.8509695529937744,0.8509695529937744
106,0.8504155278205872,0.8515235185623169,0.8506925106048584,0.8512465357780457,0.8509695529937744,0.8509695529937744
107,0.8504155278205872,0.8515235185623169,0.8506925106048584,0.8512465357780457,0.8509695529937744,0.8512465357780457
108,0.8504155278205872,0.8515235185623169,0.8509695529937744,0.8515235185623169,0.8509695529937744,0.8515235185623169
109,0.8504155278205872,0.8518005609512329,0.8512465357780457,0.8515235185623169,0.8515235185623169,0.8515235185623169
110,0.8504155278205872,0.8518005609512329,0.8512465357780457,0.8515235185623169,0.8515235185623169,0.8515235185623169
111,0.8504155278205872,0.8518005609512329,0.8512465357780457,0.8518005609512329,0.8518005609512329,0.8515235185623169
112,0.8504155278205872,0.8520775437355042,0.8512465357780457,0.8520775437355042,0.8518005609512329,0.8518005609512329
113,0.8509695529937744,0.8520775437355042,0.8512465357780457,0.8520775437355042,0.8520775437355042,0.8518005609512329
114,0.8509695529937744,0.8520775437355042,0.8512465357780457,0.8520775437355042,0.8520775437355042,0.8518005609512329
115,0.8509695529937744,0.8523545861244202,0.8512465357780457,0.8520775437355042,0.8523545861244202,0.8518005609512329
116,0.8509695529937744,0.8523545861244202,0.8515235185623169,0.8523545861244202,0.8523545861244202,0.8518005609512329
117,0.8515235185623169,0.8523545861244202,0.8515235185623169,0.8526315689086914,0.8526315689086914,0.8518005609512329
118,0.8518005609512329,0.8523545861244202,0.8518005609512329,0.8526315689086914,0.8529086112976074,0.8520775437355042
119,0.8520775437355042,0.8523545861244202,0.8518005609512329,0.8529086112976074,0.8529086112976074,0.8520775437355042
120,0.8523545861244202,0.8523545861244202,0.8518005609512329,0.8531855940818787,0.8529086112976074,0.8520775437355042
121,0.8523545861244202,0.8523545861244202,0.8520775437355042,0.8531855940818787,0.8529086112976074,0.8520775437355042
122,0.8523545861244202,0.8523545861244202,0.8520775437355042,0.8531855940818787,0.8529086112976074,0.8523545861244202
123,0.8523545861244202,0.8523545861244202,0.8523545861244202,0.8531855940818787,0.8529086112976074,0.8523545861244202
124,0.8526315689086914,0.8523545861244202,0.8523545861244202,0.8531855940818787,0.8529086112976074,0.8526315689086914
125,0.8526315689086914,0.8523545861244202,0.8523545861244202,0.8531855940818787,0.8529086112976074,0.8526315689086914
126,0.8526315689086914,0.8526315689086914,0.8523545861244202,0.8531855940818787,0.8529086112976074,0.8526315689086914
127,0.8526315689086914,0.8526315689086914,0.8529086112976074,0.8531855940818787,0.8529086112976074,0.8526315689086914
128,0.8531855940818787,0.8526315689086914,0.8529086112976074,0.8534625768661499,0.8529086112976074,0.8526315689086914
129,0.8531855940818787,0.8526315689086914,0.8529086112976074,0.8540166020393372,0.8529086112976074,0.8529086112976074
130,0.8540166020393372,0.8529086112976074,0.8529086112976074,0.8542936444282532,0.8529086112976074,0.8529086112976074
131,0.8540166020393372,0.8529086112976074,0.8531855940818787,0.8545706272125244,0.8529086112976074,0.8531855940818787
132,0.8540166020393372,0.8531855940818787,0.8531855940818787,0.8551246523857117,0.8531855940818787,0.8534625768661499
133,0.8542936444282532,0.8531855940818787,0.8534625768661499,0.8554016351699829,0.8531855940818787,0.8534625768661499
134,0.8545706272125244,0.8531855940818787,0.8537396192550659,0.8554016351699829,0.8531855940818787,0.8534625768661499
135,0.8545706272125244,0.8531855940818787,0.8537396192550659,0.8554016351699829,0.8531855940818787,0.8540166020393372
136,0.8545706272125244,0.8534625768661499,0.8537396192550659,0.8554016351699829,0.8531855940818787,0.8540166020393372
137,0.8545706272125244,0.8534625768661499,0.8537396192550659,0.8554016351699829,0.8537396192550659,0.8540166020393372
138,0.8545706272125244,0.8540166020393372,0.8540166020393372,0.8554016351699829,0.8540166020393372,0.8542936444282532
139,0.8548476696014404,0.8542936444282532,0.8540166020393372,0.8554016351699829,0.8542936444282532,0.8545706272125244
140,0.8548476696014404,0.8542936444282532,0.8540166020393372,0.8554016351699829,0.8548476696014404,0.8548476696014404
141,0.8548476696014404,0.8545706272125244,0.8540166020393372,0.8554016351699829,0.8554016351699829,0.8548476696014404
142,0.8551246523857117,0.8545706272125244,0.8542936444282532,0.8554016351699829,0.8554016351699829,0.8551246523857117
143,0.8551246523857117,0.8545706272125244,0.8548476696014404,0.8556786775588989,0.8554016351699829,0.8551246523857117
144,0.8551246523857117,0.8545706272125244,0.8551246523857117,0.8556786775588989,0.8556786775588989,0.8551246523857117
145,0.8551246523857117,0.8545706272125244,0.8554016351699829,0.8556786775588989,0.8556786775588989,0.8551246523857117
146,0.8551246523857117,0.8551246523857117,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
147,0.8551246523857117,0.8554016351699829,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
148,0.8554016351699829,0.8556786775588989,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
149,0.8554016351699829,0.8556786775588989,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
150,0.8554016351699829,0.8556786775588989,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
151,0.8554016351699829,0.8556786775588989,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
152,0.8554016351699829,0.8556786775588989,0.8559556603431702,0.8559556603431702,0.8559556603431702,0.8556786775588989
153,0.8554016351699829,0.8559556603431702,0.8562327027320862,0.8565096855163574,0.8559556603431702,0.8556786775588989
154,0.8554016351699829,0.8562327027320862,0.8562327027320862,0.8565096855163574,0.8559556603431702,0.8556786775588989
155,0.8554016351699829,0.8562327027320862,0.8565096855163574,0.8565096855163574,0.8559556603431702,0.8559556603431702
156,0.8556786775588989,0.8562327027320862,0.8565096855163574,0.8565096855163574,0.8559556603431702,0.8559556603431702
157,0.8556786775588989,0.8562327027320862,0.8565096855163574,0.8565096855163574,0.8559556603431702,0.8559556603431702
158,0.8556786775588989,0.8562327027320862,0.8565096855163574,0.8565096855163574,0.8559556603431702,0.8562327027320862
159,0.8556786775588989,0.8562327027320862,0.8565096855163574,0.8565096855163574,0.8559556603431702,0.8562327027320862
160,0.8556786775588989,0.8565096855163574,0.8567867279052734,0.8570637106895447,0.8562327027320862,0.8562327027320862
161,0.8556786775588989,0.8565096855163574,0.8570637106895447,0.8570637106895447,0.8562327027320862,0.8562327027320862
162,0.8556786775588989,0.8565096855163574,0.8570637106895447,0.8570637106895447,0.8562327027320862,0.8567867279052734
163,0.8559556603431702,0.8565096855163574,0.8570637106895447,0.8570637106895447,0.8562327027320862,0.8567867279052734
164,0.8559556603431702,0.8567867279052734,0.8570637106895447,0.8570637106895447,0.8562327027320862,0.8567867279052734
165,0.8559556603431702,0.8570637106895447,0.8570637106895447,0.8570637106895447,0.8562327027320862,0.8570637106895447
166,0.8559556603431702,0.8570637106895447,0.8573406934738159,0.8573406934738159,0.8565096855163574,0.8570637106895447
167,0.8562327027320862,0.8570637106895447,0.8573406934738159,0.8573406934738159,0.8565096855163574,0.8570637106895447
168,0.8565096855163574,0.8570637106895447,0.8576177358627319,0.8573406934738159,0.8565096855163574,0.8570637106895447
169,0.8567867279052734,0.8576177358627319,0.8576177358627319,0.8573406934738159,0.8567867279052734,0.8570637106895447
170,0.8567867279052734,0.8581717610359192,0.8576177358627319,0.8576177358627319,0.8567867279052734,0.8570637106895447
171,0.8567867279052734,0.8581717610359192,0.8576177358627319,0.8576177358627319,0.8570637106895447,0.8570637106895447
172,0.8573406934738159,0.8581717610359192,0.8576177358627319,0.8576177358627319,0.8578947186470032,0.8570637106895447
173,0.8573406934738159,0.8581717610359192,0.8576177358627319,0.8576177358627319,0.8578947186470032,0.8573406934738159
174,0.8573406934738159,0.8581717610359192,0.8584487438201904,0.8576177358627319,0.8581717610359192,0.8576177358627319
175,0.8576177358627319,0.8587257862091064,0.8584487438201904,0.8578947186470032,0.8581717610359192,0.8576177358627319
176,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8581717610359192,0.8581717610359192,0.8578947186470032
177,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8581717610359192,0.8578947186470032
178,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8587257862091064,0.8581717610359192
179,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8587257862091064,0.8584487438201904
180,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8590027689933777,0.8587257862091064
181,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8590027689933777,0.8587257862091064
182,0.8581717610359192,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8590027689933777,0.8587257862091064
183,0.8587257862091064,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8590027689933777,0.8590027689933777
184,0.8587257862091064,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8590027689933777,0.8590027689933777
185,0.8587257862091064,0.8590027689933777,0.8590027689933777,0.8584487438201904,0.8590027689933777,0.8590027689933777
186,0.8590027689933777,0.8590027689933777,0.8590027689933777,0.8584487438201904,0.8590027689933777,0.8590027689933777
187,0.8590027689933777,0.8590027689933777,0.8590027689933777,0.8584487438201904,0.8590027689933777,0.8590027689933777
188,0.8590027689933777,0.8590027689933777,0.8590027689933777,0.8584487438201904,0.8590027689933777,0.8590027689933777
189,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8584487438201904,0.8590027689933777,0.8590027689933777
190,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8584487438201904,0.8590027689933777,0.8590027689933777
191,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8584487438201904,0.8590027689933777,0.8592797517776489
192,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8587257862091064,0.8590027689933777,0.8592797517776489
193,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8587257862091064,0.8590027689933777,0.8592797517776489
194,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8587257862091064,0.8590027689933777,0.8592797517776489
195,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8590027689933777,0.8590027689933777,0.8592797517776489
196,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8590027689933777,0.8590027689933777,0.8592797517776489
197,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8590027689933777,0.8592797517776489
198,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8590027689933777,0.8592797517776489
199,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489
200,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489


==> data/accuracy-at-k_reader-pruned_trivia-dev.csv <==
topk,start,end,joint,selection,indep,all
1,0.6659500002861023,0.6677605509757996,0.6668552756309509,0.6664026379585266,0.6666289567947388,0.6665157675743103
2,0.7120063304901123,0.7125721573829651,0.710761547088623,0.7137037515640259,0.7126852869987488,0.7124589681625366
3,0.7346384525299072,0.7363358736038208,0.7338463068008423,0.7398438453674316,0.7347516417503357,0.735770046710968
4,0.749575674533844,0.7507072687149048,0.7503677606582642,0.7544415593147278,0.750141441822052,0.7521783113479614
5,0.7621364593505859,0.7621364593505859,0.7627022862434387,0.764512836933136,0.7628154158592224,0.7641733884811401
6,0.7705103754997253,0.7711893320083618,0.7702840566635132,0.7716419696807861,0.7707366943359375,0.771415650844574
7,0.7767341732978821,0.7771868109703064,0.7769604921340942,0.7792237401008606,0.7770736813545227,0.777526319026947
8,0.7816001176834106,0.7823922038078308,0.7811474204063416,0.7835237979888916,0.78126060962677,0.7818264365196228
9,0.7860133647918701,0.785787045955658,0.7855607271194458,0.7868054509162903,0.7853344082832336,0.786352813243866
10,0.7891818284988403,0.7885028719902039,0.7883897423744202,0.7909924387931824,0.7880502343177795,0.7886160612106323
11,0.7917845249176025,0.7915582060813904,0.7906529307365417,0.7937082648277283,0.7917845249176025,0.7923503518104553
12,0.7957451343536377,0.7947267293930054,0.7938214540481567,0.7966504693031311,0.7955188155174255,0.7947267293930054
13,0.798008382320404,0.7972162365913391,0.796989917755127,0.7990268468856812,0.7977820634841919,0.796989917755127
14,0.8004978895187378,0.7998189330101013,0.7989136576652527,0.8012900352478027,0.7995926141738892,0.7992531657218933
15,0.8020821809768677,0.8016294836997986,0.8009505271911621,0.8032137751579285,0.8015163540840149,0.8011768460273743
16,0.8031005859375,0.8035532236099243,0.8027611374855042,0.8053638339042664,0.8038927316665649,0.8035532236099243
17,0.804458498954773,0.8053638339042664,0.8047980070114136,0.8063822388648987,0.80547696352005,0.80547696352005
18,0.8063822388648987,0.8077402114868164,0.8075138330459595,0.8087586164474487,0.8071743845939636,0.8074007034301758
19,0.8079665303230286,0.8095507621765137,0.8085322976112366,0.8101165294647217,0.8085322976112366,0.8094375729560852
20,0.810003399848938,0.8109086751937866,0.8097770810127258,0.8111349940299988,0.810003399848938,0.8107955455780029
21,0.8109086751937866,0.8122665882110596,0.8113613128662109,0.8132850527763367,0.8122665882110596,0.8126060962677002
22,0.8126060962677002,0.8133981823921204,0.8121534585952759,0.8146429657936096,0.8130587339401245,0.8136245608329773
23,0.8141903281211853,0.8146429657936096,0.8140771985054016,0.8156614303588867,0.8144166469573975,0.8148692846298218
24,0.8154351115226746,0.8157745599746704,0.8152087926864624,0.8172456622123718,0.8157745599746704,0.8164535760879517
25,0.816114068031311,0.8170193433761597,0.8158877491950989,0.8180378079414368,0.8165667057037354,0.817471981048584
26,0.8175851702690125,0.8184904456138611,0.8172456622123718,0.8183772563934326,0.8176982998847961,0.8183772563934326
27,0.8189430832862854,0.8193957209587097,0.8182641267776489,0.8196220397949219,0.8193957209587097,0.819282591342926
28,0.8196220397949219,0.819848358631134,0.8195089101791382,0.8203009963035583,0.819848358631134,0.8200746774673462
29,0.8200746774673462,0.8200746774673462,0.8200746774673462,0.821206271648407,0.8207536339759827,0.820640504360199
30,0.8205273151397705,0.820640504360199,0.8207536339759827,0.8222247362136841,0.8218852281570435,0.8213194608688354
31,0.8210931420326233,0.821206271648407,0.8218852281570435,0.8227905631065369,0.8224510550498962,0.8218852281570435
32,0.8222247362136841,0.8221115469932556,0.8225642442703247,0.8236958384513855,0.8227905631065369,0.8224510550498962
33,0.8226773738861084,0.8226773738861084,0.823016881942749,0.8240352869033813,0.8233563303947449,0.8231300115585327
34,0.823016881942749,0.8233563303947449,0.823582649230957,0.8248274326324463,0.8238089680671692,0.8238089680671692
35,0.8234695196151733,0.8238089680671692,0.8239221572875977,0.8255063891410828,0.8244879245758057,0.8242616057395935
36,0.8241484761238098,0.8244879245758057,0.8246011137962341,0.8262985348701477,0.8247142434120178,0.8250537514686584
37,0.8248274326324463,0.8250537514686584,0.8247142434120178,0.8268643021583557,0.8250537514686584,0.8253932595252991
38,0.8253932595252991,0.8259590268135071,0.8251669406890869,0.8277695775032043,0.8253932595252991,0.8257327079772949
39,0.8260722160339355,0.8262985348701477,0.8255063891410828,0.828109085559845,0.8256195783615112,0.8261853456497192
40,0.8265248537063599,0.8266379833221436,0.8261853456497192,0.8292406797409058,0.8259590268135071,0.8265248537063599
41,0.826751172542572,0.8270906209945679,0.8266379833221436,0.8296933174133301,0.8266379833221436,0.826751172542572
42,0.8272038102149963,0.8274301290512085,0.8269774913787842,0.8298065066337585,0.8268643021583557,0.82731693983078
43,0.828109085559845,0.8277695775032043,0.8272038102149963,0.8302591443061829,0.8274301290512085,0.8276564478874207
44,0.8286749124526978,0.8279959559440613,0.8277695775032043,0.830485463142395,0.8278827667236328,0.8277695775032043
45,0.8290143609046936,0.8282222747802734,0.8285617232322693,0.83127760887146,0.8282222747802734,0.8289012312889099
46,0.8290143609046936,0.8285617232322693,0.8289012312889099,0.8317302465438843,0.8284485936164856,0.8294669985771179
47,0.8292406797409058,0.8290143609046936,0.8294669985771179,0.8325223326683044,0.8289012312889099,0.8294669985771179
48,0.8298065066337585,0.8292406797409058,0.8296933174133301,0.8330881595611572,0.8294669985771179,0.8295801877975464
49,0.8301459550857544,0.8295801877975464,0.8298065066337585,0.8337671160697937,0.8299196362495422,0.8301459550857544
50,0.8305985927581787,0.8299196362495422,0.830485463142395,0.8341066241264343,0.8303722739219666,0.830485463142395
51,0.8307117819786072,0.8302591443061829,0.8305985927581787,0.8343329429626465,0.830485463142395,0.8310512900352478
52,0.8311644196510315,0.8305985927581787,0.8309381008148193,0.8344460725784302,0.8311644196510315,0.8315039277076721
53,0.8317302465438843,0.8307117819786072,0.83127760887146,0.8344460725784302,0.8313907384872437,0.831843376159668
54,0.831843376159668,0.83127760887146,0.8315039277076721,0.8346723914146423,0.8316170573234558,0.8319565653800964
55,0.8322960138320923,0.8313907384872437,0.8320696949958801,0.835011899471283,0.8317302465438843,0.8322960138320923
56,0.8326355218887329,0.8317302465438843,0.8322960138320923,0.8354645371437073,0.8317302465438843,0.8326355218887329
57,0.8329749703407288,0.8319565653800964,0.8327486515045166,0.8358039855957031,0.8324092030525208,0.8327486515045166
58,0.8334276080131531,0.8322960138320923,0.8327486515045166,0.8362566232681274,0.8330881595611572,0.8330881595611572
59,0.8338803052902222,0.8325223326683044,0.8330881595611572,0.8367092609405518,0.8336539268493652,0.8332012891769409
60,0.834219753742218,0.8328618407249451,0.8335407972335815,0.8369356393814087,0.8336539268493652,0.8334276080131531
61,0.8352382183074951,0.8332012891769409,0.8338803052902222,0.837388277053833,0.8339934349060059,0.8338803052902222
62,0.8356908559799194,0.8338803052902222,0.834219753742218,0.8377277255058289,0.8344460725784302,0.8345592617988586
63,0.8360303044319153,0.834219753742218,0.8348987102508545,0.8378409147262573,0.8351250290870667,0.8352382183074951
64,0.8362566232681274,0.8348987102508545,0.835011899471283,0.8380672335624695,0.8353513479232788,0.8354645371437073
65,0.8362566232681274,0.8352382183074951,0.8352382183074951,0.8382935523986816,0.8359171748161316,0.8360303044319153
66,0.8367092609405518,0.8356908559799194,0.8354645371437073,0.838746190071106,0.8362566232681274,0.8363698124885559
67,0.8369356393814087,0.8360303044319153,0.8358039855957031,0.8388593196868896,0.8363698124885559,0.8368224501609802
68,0.837388277053833,0.8365961313247681,0.8360303044319153,0.8391988277435303,0.8365961313247681,0.8370487689971924
69,0.8375014066696167,0.8372750878334045,0.8365961313247681,0.8391988277435303,0.8372750878334045,0.8372750878334045
70,0.8376145958900452,0.8375014066696167,0.837388277053833,0.8394251465797424,0.8378409147262573,0.8376145958900452
71,0.8378409147262573,0.8378409147262573,0.8378409147262573,0.8395382761955261,0.8385198712348938,0.8377277255058289
72,0.8382935523986816,0.8381803631782532,0.8380672335624695,0.8397646546363831,0.8386330008506775,0.8381803631782532
73,0.8386330008506775,0.8384066820144653,0.8384066820144653,0.8398777842521667,0.8388593196868896,0.8386330008506775
74,0.8388593196868896,0.8386330008506775,0.8388593196868896,0.8398777842521667,0.8388593196868896,0.8389725089073181
75,0.8390856385231018,0.8390856385231018,0.839311957359314,0.8398777842521667,0.8391988277435303,0.8391988277435303
76,0.839311957359314,0.839311957359314,0.8394251465797424,0.8401041030883789,0.8395382761955261,0.8395382761955261
77,0.8398777842521667,0.8394251465797424,0.8395382761955261,0.8402172923088074,0.8399909734725952,0.8398777842521667
78,0.8399909734725952,0.8399909734725952,0.8396514654159546,0.8403304219245911,0.8399909734725952,0.8401041030883789
79,0.8402172923088074,0.8403304219245911,0.8398777842521667,0.8407830595970154,0.8399909734725952,0.8402172923088074
80,0.8402172923088074,0.8405567407608032,0.8399909734725952,0.841122567653656,0.8402172923088074,0.8405567407608032
81,0.8404436111450195,0.8407830595970154,0.8401041030883789,0.841688334941864,0.8405567407608032,0.8414620161056519
82,0.8406699299812317,0.8410093784332275,0.8410093784332275,0.8419146537780762,0.8407830595970154,0.8414620161056519
83,0.8410093784332275,0.8414620161056519,0.8410093784332275,0.8421409726142883,0.8408962488174438,0.841688334941864
84,0.8413488864898682,0.8415752053260803,0.8413488864898682,0.8421409726142883,0.841122567653656,0.841688334941864
85,0.8414620161056519,0.8420278429985046,0.8414620161056519,0.8423672914505005,0.8412356972694397,0.8418015241622925
86,0.8415752053260803,0.8420278429985046,0.841688334941864,0.8423672914505005,0.841688334941864,0.8421409726142883
87,0.8418015241622925,0.842480480670929,0.8420278429985046,0.8425936698913574,0.8419146537780762,0.8425936698913574
88,0.8422541618347168,0.8427067995071411,0.8422541618347168,0.8425936698913574,0.8421409726142883,0.8430463075637817
89,0.8428199887275696,0.8430463075637817,0.8422541618347168,0.8428199887275696,0.8423672914505005,0.8430463075637817
90,0.8431594371795654,0.8431594371795654,0.842480480670929,0.8430463075637817,0.8425936698913574,0.8431594371795654
91,0.8431594371795654,0.8432726263999939,0.8427067995071411,0.8431594371795654,0.8429331183433533,0.8433857560157776
92,0.8432726263999939,0.8432726263999939,0.8427067995071411,0.8433857560157776,0.8431594371795654,0.8436120748519897
93,0.8432726263999939,0.8436120748519897,0.8427067995071411,0.843498945236206,0.8431594371795654,0.8436120748519897
94,0.8438383936882019,0.8437252640724182,0.8427067995071411,0.8436120748519897,0.843498945236206,0.8437252640724182
95,0.8440647125244141,0.8438383936882019,0.8427067995071411,0.8436120748519897,0.8437252640724182,0.8438383936882019
96,0.8441779017448425,0.8440647125244141,0.8429331183433533,0.8437252640724182,0.8439515829086304,0.8438383936882019
97,0.8441779017448425,0.8440647125244141,0.8430463075637817,0.8439515829086304,0.8441779017448425,0.8440647125244141
98,0.8442910313606262,0.8444042205810547,0.8430463075637817,0.8440647125244141,0.8444042205810547,0.8441779017448425
99,0.8446305394172668,0.8445173501968384,0.8432726263999939,0.8444042205810547,0.8444042205810547,0.8442910313606262
100,0.844856858253479,0.8446305394172668,0.843498945236206,0.8444042205810547,0.8444042205810547,0.8444042205810547
101,0.8449699878692627,0.8446305394172668,0.8436120748519897,0.8445173501968384,0.8446305394172668,0.8446305394172668
102,0.8449699878692627,0.844856858253479,0.8439515829086304,0.8447436690330505,0.8449699878692627,0.844856858253479
103,0.8450831770896912,0.8450831770896912,0.8441779017448425,0.8447436690330505,0.8451963067054749,0.8453094959259033
104,0.8453094959259033,0.8453094959259033,0.8444042205810547,0.8449699878692627,0.8451963067054749,0.8453094959259033
105,0.845422625541687,0.8455358147621155,0.8450831770896912,0.8450831770896912,0.8451963067054749,0.845422625541687
106,0.8455358147621155,0.8455358147621155,0.8450831770896912,0.8453094959259033,0.845422625541687,0.8455358147621155
107,0.8455358147621155,0.845649003982544,0.8450831770896912,0.8455358147621155,0.845649003982544,0.8455358147621155
108,0.8455358147621155,0.8461016416549683,0.8451963067054749,0.8457621335983276,0.8458753228187561,0.8457621335983276
109,0.8457621335983276,0.8463279604911804,0.8455358147621155,0.8458753228187561,0.8459884524345398,0.8461016416549683
110,0.8459884524345398,0.8464410901069641,0.8457621335983276,0.846214771270752,0.8464410901069641,0.8461016416549683
111,0.8461016416549683,0.8470069169998169,0.8458753228187561,0.8463279604911804,0.8465542793273926,0.8463279604911804
112,0.846214771270752,0.847233235836029,0.8459884524345398,0.8464410901069641,0.8466674089431763,0.8463279604911804
113,0.8465542793273926,0.8473463654518127,0.8463279604911804,0.8464410901069641,0.8466674089431763,0.8466674089431763
114,0.8465542793273926,0.8475726842880249,0.8464410901069641,0.8465542793273926,0.8468937277793884,0.8467805981636047
115,0.8466674089431763,0.8476858735084534,0.8467805981636047,0.8466674089431763,0.8468937277793884,0.847233235836029
116,0.8466674089431763,0.8477990031242371,0.8470069169998169,0.8467805981636047,0.8468937277793884,0.8473463654518127
117,0.847233235836029,0.8477990031242371,0.847233235836029,0.8467805981636047,0.847233235836029,0.8473463654518127
118,0.847233235836029,0.8479121923446655,0.8473463654518127,0.8470069169998169,0.8473463654518127,0.8474595546722412
119,0.8473463654518127,0.8480253219604492,0.8473463654518127,0.8471200466156006,0.8474595546722412,0.8475726842880249
120,0.8474595546722412,0.8482516407966614,0.8474595546722412,0.8471200466156006,0.8475726842880249,0.8476858735084534
121,0.8475726842880249,0.8482516407966614,0.8475726842880249,0.8473463654518127,0.8476858735084534,0.8477990031242371
122,0.8476858735084534,0.8482516407966614,0.8476858735084534,0.8474595546722412,0.8480253219604492,0.8479121923446655
123,0.8477990031242371,0.8482516407966614,0.8477990031242371,0.8475726842880249,0.8483648300170898,0.8482516407966614
124,0.8477990031242371,0.8484780192375183,0.8479121923446655,0.8477990031242371,0.8484780192375183,0.8487043380737305
125,0.8481385111808777,0.848591148853302,0.8479121923446655,0.8480253219604492,0.8484780192375183,0.8487043380737305
126,0.8482516407966614,0.8489306569099426,0.8480253219604492,0.8481385111808777,0.848591148853302,0.8488174676895142
127,0.8484780192375183,0.8489306569099426,0.8481385111808777,0.8483648300170898,0.8487043380737305,0.8488174676895142
128,0.8484780192375183,0.8491569757461548,0.8482516407966614,0.8484780192375183,0.8487043380737305,0.8488174676895142
129,0.848591148853302,0.8492701053619385,0.8482516407966614,0.848591148853302,0.8487043380737305,0.8488174676895142
130,0.848591148853302,0.8493832945823669,0.8482516407966614,0.8489306569099426,0.8488174676895142,0.8488174676895142
131,0.848591148853302,0.8493832945823669,0.8483648300170898,0.8490437865257263,0.8488174676895142,0.8488174676895142
132,0.848591148853302,0.8493832945823669,0.8484780192375183,0.8493832945823669,0.8488174676895142,0.8488174676895142
133,0.848591148853302,0.8494964241981506,0.8484780192375183,0.8494964241981506,0.8489306569099426,0.8489306569099426
134,0.848591148853302,0.8497227430343628,0.8487043380737305,0.8498359322547913,0.8489306569099426,0.8490437865257263
135,0.848591148853302,0.8498359322547913,0.8487043380737305,0.8498359322547913,0.8490437865257263,0.8492701053619385
136,0.8489306569099426,0.849949061870575,0.8488174676895142,0.849949061870575,0.8490437865257263,0.8492701053619385
137,0.8490437865257263,0.8500622510910034,0.8489306569099426,0.8500622510910034,0.8493832945823669,0.8493832945823669
138,0.8490437865257263,0.8500622510910034,0.8489306569099426,0.8502885699272156,0.8494964241981506,0.8493832945823669
139,0.8491569757461548,0.8500622510910034,0.8490437865257263,0.8502885699272156,0.8494964241981506,0.8497227430343628
140,0.8492701053619385,0.8501753807067871,0.8491569757461548,0.8502885699272156,0.8497227430343628,0.8498359322547913
141,0.8492701053619385,0.8501753807067871,0.8491569757461548,0.8504016995429993,0.849949061870575,0.8498359322547913
142,0.8492701053619385,0.8504016995429993,0.8492701053619385,0.8505148887634277,0.8500622510910034,0.849949061870575
143,0.8492701053619385,0.8504016995429993,0.8497227430343628,0.8505148887634277,0.8500622510910034,0.8501753807067871
144,0.8494964241981506,0.8504016995429993,0.8497227430343628,0.8506280183792114,0.8500622510910034,0.8501753807067871
145,0.8497227430343628,0.8504016995429993,0.8498359322547913,0.8508543372154236,0.8501753807067871,0.8501753807067871
146,0.8498359322547913,0.8504016995429993,0.8498359322547913,0.8510806560516357,0.8501753807067871,0.8502885699272156
147,0.8498359322547913,0.8505148887634277,0.849949061870575,0.8510806560516357,0.8502885699272156,0.8504016995429993
148,0.849949061870575,0.8505148887634277,0.849949061870575,0.8510806560516357,0.8502885699272156,0.8505148887634277
149,0.849949061870575,0.8505148887634277,0.8501753807067871,0.8510806560516357,0.8505148887634277,0.8506280183792114
150,0.8500622510910034,0.8505148887634277,0.8504016995429993,0.8511938452720642,0.8506280183792114,0.8506280183792114
151,0.8502885699272156,0.8506280183792114,0.8504016995429993,0.8514201641082764,0.8506280183792114,0.8506280183792114
152,0.8504016995429993,0.8506280183792114,0.8505148887634277,0.8515333533287048,0.8506280183792114,0.8507412075996399
153,0.8505148887634277,0.8507412075996399,0.8505148887634277,0.8515333533287048,0.8507412075996399,0.8507412075996399
154,0.8505148887634277,0.850967526435852,0.8506280183792114,0.8515333533287048,0.8507412075996399,0.8507412075996399
155,0.8507412075996399,0.850967526435852,0.8507412075996399,0.8516464829444885,0.8508543372154236,0.8508543372154236
156,0.8508543372154236,0.8511938452720642,0.850967526435852,0.8518728017807007,0.8513069748878479,0.850967526435852
157,0.8508543372154236,0.8511938452720642,0.8510806560516357,0.8519859910011292,0.8513069748878479,0.850967526435852
158,0.850967526435852,0.8514201641082764,0.8511938452720642,0.8519859910011292,0.8513069748878479,0.850967526435852
159,0.850967526435852,0.8514201641082764,0.8513069748878479,0.8519859910011292,0.8513069748878479,0.8510806560516357
160,0.850967526435852,0.8516464829444885,0.8514201641082764,0.8519859910011292,0.8513069748878479,0.8510806560516357
161,0.850967526435852,0.851759672164917,0.8514201641082764,0.8519859910011292,0.8513069748878479,0.8510806560516357
162,0.8510806560516357,0.851759672164917,0.8514201641082764,0.8520991206169128,0.8513069748878479,0.8511938452720642
163,0.8510806560516357,0.851759672164917,0.8514201641082764,0.8520991206169128,0.8514201641082764,0.8513069748878479
164,0.8513069748878479,0.851759672164917,0.8514201641082764,0.8522123098373413,0.8516464829444885,0.8514201641082764
165,0.8513069748878479,0.851759672164917,0.8514201641082764,0.8522123098373413,0.8516464829444885,0.8514201641082764
166,0.8513069748878479,0.8519859910011292,0.851759672164917,0.8522123098373413,0.851759672164917,0.8516464829444885
167,0.8513069748878479,0.8519859910011292,0.8519859910011292,0.8522123098373413,0.851759672164917,0.8516464829444885
168,0.8513069748878479,0.8520991206169128,0.8519859910011292,0.8522123098373413,0.851759672164917,0.8516464829444885
169,0.8515333533287048,0.8520991206169128,0.8520991206169128,0.852325439453125,0.8518728017807007,0.8516464829444885
170,0.8516464829444885,0.8520991206169128,0.8520991206169128,0.852325439453125,0.8518728017807007,0.851759672164917
171,0.8518728017807007,0.8520991206169128,0.8520991206169128,0.852325439453125,0.8518728017807007,0.8518728017807007
172,0.8518728017807007,0.8520991206169128,0.8520991206169128,0.8524386286735535,0.8519859910011292,0.8519859910011292
173,0.8518728017807007,0.8520991206169128,0.8522123098373413,0.8524386286735535,0.8519859910011292,0.8519859910011292
174,0.8520991206169128,0.8520991206169128,0.8522123098373413,0.8524386286735535,0.8519859910011292,0.8519859910011292
175,0.8522123098373413,0.8520991206169128,0.852325439453125,0.8524386286735535,0.8520991206169128,0.8520991206169128
176,0.852325439453125,0.8522123098373413,0.852325439453125,0.8525517582893372,0.8522123098373413,0.8522123098373413
177,0.8524386286735535,0.8524386286735535,0.852325439453125,0.8525517582893372,0.852325439453125,0.852325439453125
178,0.8524386286735535,0.8526649475097656,0.852325439453125,0.8525517582893372,0.852325439453125,0.8526649475097656
179,0.8525517582893372,0.8526649475097656,0.8524386286735535,0.8525517582893372,0.8524386286735535,0.8526649475097656
180,0.8525517582893372,0.8526649475097656,0.8525517582893372,0.8525517582893372,0.8525517582893372,0.8526649475097656
181,0.8525517582893372,0.8526649475097656,0.8527780771255493,0.8526649475097656,0.8526649475097656,0.8526649475097656
182,0.8525517582893372,0.8526649475097656,0.8530043959617615,0.8526649475097656,0.8526649475097656,0.8528912663459778
183,0.8525517582893372,0.8526649475097656,0.8530043959617615,0.8527780771255493,0.8526649475097656,0.8528912663459778
184,0.8525517582893372,0.8526649475097656,0.8530043959617615,0.8527780771255493,0.8527780771255493,0.8528912663459778
185,0.8525517582893372,0.8526649475097656,0.8530043959617615,0.8527780771255493,0.8527780771255493,0.8530043959617615
186,0.8526649475097656,0.8527780771255493,0.8530043959617615,0.8527780771255493,0.8527780771255493,0.8530043959617615
187,0.8526649475097656,0.8527780771255493,0.8531175851821899,0.8528912663459778,0.8527780771255493,0.8530043959617615
188,0.8526649475097656,0.8528912663459778,0.8531175851821899,0.8530043959617615,0.8527780771255493,0.8530043959617615
189,0.8526649475097656,0.8528912663459778,0.8531175851821899,0.8530043959617615,0.8527780771255493,0.8530043959617615
190,0.8526649475097656,0.8528912663459778,0.8531175851821899,0.8530043959617615,0.8528912663459778,0.8530043959617615
191,0.8526649475097656,0.8528912663459778,0.8531175851821899,0.8530043959617615,0.8528912663459778,0.8531175851821899
192,0.8527780771255493,0.8530043959617615,0.8531175851821899,0.8530043959617615,0.8530043959617615,0.8531175851821899
193,0.8527780771255493,0.8531175851821899,0.8531175851821899,0.8530043959617615,0.8531175851821899,0.8531175851821899
194,0.8527780771255493,0.8532307147979736,0.8531175851821899,0.8531175851821899,0.8531175851821899,0.8531175851821899
195,0.8528912663459778,0.8532307147979736,0.8531175851821899,0.8531175851821899,0.8532307147979736,0.8531175851821899
196,0.8532307147979736,0.8532307147979736,0.8532307147979736,0.8532307147979736,0.8532307147979736,0.8532307147979736
197,0.8533439040184021,0.8533439040184021,0.8533439040184021,0.8532307147979736,0.8533439040184021,0.8532307147979736
198,0.8533439040184021,0.8534570336341858,0.8533439040184021,0.8533439040184021,0.8533439040184021,0.8533439040184021
199,0.8533439040184021,0.8534570336341858,0.8533439040184021,0.8533439040184021,0.8533439040184021,0.8534570336341858
200,0.8534570336341858,0.8534570336341858,0.8534570336341858,0.8534570336341858,0.8534570336341858,0.8534570336341858


==> data/accuracy-at-k_reader-pruned_trivia-test.csv <==
topk,start,end,joint,selection,indep,all
1,0.6651639938354492,0.6638380885124207,0.663484513759613,0.6659595370292664,0.6641916632652283,0.665340781211853
2,0.714134156703949,0.7132502198219299,0.7133386135101318,0.7158136367797852,0.7140457630157471,0.7148413062095642
3,0.7373817563056946,0.7371165752410889,0.737028181552887,0.7387076616287231,0.737028181552887,0.737028181552887
4,0.752497136592865,0.7525855302810669,0.751613199710846,0.7542650103569031,0.7521435618400574,0.7519667744636536
5,0.7611597180366516,0.7619552612304688,0.7605409622192383,0.7644302845001221,0.7608945369720459,0.7624856233596802
6,0.7699106931686401,0.7697339057922363,0.7697339057922363,0.7713250517845154,0.7698222994804382,0.7708830833435059
7,0.776275098323822,0.7763634920120239,0.7757447361946106,0.7776893973350525,0.776275098323822,0.7774242162704468
8,0.7829930186271667,0.7814019322395325,0.7816671133041382,0.7840537428855896,0.7823742628097534,0.7824626564979553
9,0.7876778841018677,0.7868823409080505,0.7865287661552429,0.7886502146720886,0.7867055535316467,0.7867939472198486
10,0.7900645136833191,0.7898877263069153,0.7899761199951172,0.7914788126945496,0.7898877263069153,0.7905064821243286
11,0.79289311170578,0.7932466864585876,0.7929815053939819,0.7943074107170105,0.7933350801467896,0.7932466864585876
12,0.7955449223518372,0.7962520718574524,0.7953681349754333,0.7963404655456543,0.7959868907928467,0.795721709728241
13,0.7981967926025391,0.7981083989143372,0.79731285572052,0.8003182411193848,0.798285186290741,0.7986387610435486
14,0.7996994853019714,0.8003182411193848,0.7999646663665771,0.8024396896362305,0.8006718158721924,0.801025390625
15,0.8021745085716248,0.8024396896362305,0.8018209338188171,0.8041191697120667,0.8022629022598267,0.8026164770126343
16,0.80473792552948,0.8041191697120667,0.8041191697120667,0.8067709803581238,0.8044727444648743,0.80473792552948
17,0.80659419298172,0.8063290119171143,0.8058870434761047,0.8082736730575562,0.8059754371643066,0.8063290119171143
18,0.8080084919929504,0.8082736730575562,0.8079200983047485,0.8095995783805847,0.8081852793693542,0.8086272478103638
19,0.8098647594451904,0.8100415468215942,0.8096879720687866,0.8110138773918152,0.8100415468215942,0.8103067278862
20,0.8111022710800171,0.8112790584564209,0.8116326332092285,0.8119862079620361,0.8117210268974304,0.8114558458328247
21,0.8124281764030457,0.8128701448440552,0.8126933574676514,0.8128701448440552,0.8126933574676514,0.8126933574676514
22,0.8135772943496704,0.813930869102478,0.8137540817260742,0.8137540817260742,0.8136656880378723,0.8138424754142761
23,0.8145496249198914,0.8148148059844971,0.8144612312316895,0.8151683807373047,0.8148148059844971,0.8151683807373047
24,0.8162291049957275,0.815787136554718,0.8150799870491028,0.8161407113075256,0.815787136554718,0.8162291049957275
25,0.816759467124939,0.816759467124939,0.815787136554718,0.8164942860603333,0.8164058923721313,0.8166710734367371
26,0.8175550103187561,0.8175550103187561,0.816759467124939,0.817643404006958,0.8170246481895447,0.8172014355659485
27,0.8183505535125732,0.8180853724479675,0.8179085850715637,0.818615734577179,0.8183505535125732,0.8182621598243713
28,0.8191460967063904,0.8192344903945923,0.8187041282653809,0.819499671459198,0.8190577030181885,0.8187925219535828
29,0.8197648525238037,0.8202952146530151,0.8194112777709961,0.8207371830940247,0.8197648525238037,0.8195880651473999
30,0.8209139704704285,0.820472002029419,0.8202068209648132,0.8221514821052551,0.820383608341217,0.820472002029419
31,0.8219746947288513,0.8211791515350342,0.8206487894058228,0.8227702379226685,0.8214443325996399,0.8216211199760437
32,0.8223282694816589,0.8217979073524475,0.8212675452232361,0.8235657811164856,0.8219746947288513,0.8218863010406494
33,0.8229470252990723,0.8219746947288513,0.8217095136642456,0.8237425684928894,0.8225934505462646,0.8224166631698608
34,0.8233006000518799,0.8227702379226685,0.8225050568580627,0.8245381712913513,0.8235657811164856,0.8230354189872742
35,0.824096143245697,0.8239193558692932,0.8235657811164856,0.824803352355957,0.8244497776031494,0.8236541748046875
36,0.8247149586677551,0.8242729306221008,0.8243613839149475,0.8252453207969666,0.824803352355957,0.8243613839149475
37,0.8255105018615723,0.8250685334205627,0.8250685334205627,0.8259524703025818,0.8252453207969666,0.8248917460441589
38,0.8263060450553894,0.8255105018615723,0.825775682926178,0.8262176513671875,0.8260408639907837,0.8254221081733704
39,0.8267480134963989,0.8262176513671875,0.826659619808197,0.8271899819374084,0.8263060450553894,0.8258640766143799
40,0.8273667693138123,0.8271015882492065,0.8272783756256104,0.8279855251312256,0.8269248008728027,0.8268364071846008
41,0.8275435566902161,0.8275435566902161,0.8278971314430237,0.8283390998840332,0.8277203440666199,0.8277203440666199
42,0.8277203440666199,0.8281623125076294,0.8283390998840332,0.8288694620132446,0.8283390998840332,0.8284274935722351
43,0.8280739188194275,0.8288694620132446,0.8287810683250427,0.829399824142456,0.8288694620132446,0.8290462493896484
44,0.8289578557014465,0.829488217830658,0.8293114304542542,0.8301069736480713,0.8295766115188599,0.8295766115188599
45,0.829488217830658,0.8301953673362732,0.8298417925834656,0.8308141231536865,0.8300185799598694,0.8301069736480713
46,0.8298417925834656,0.8302837610244751,0.830372154712677,0.8314328789710999,0.8302837610244751,0.8307257294654846
47,0.830372154712677,0.8306373357772827,0.8305489420890808,0.8316096663475037,0.8309025168418884,0.8309909105300903
48,0.8309025168418884,0.8311676979064941,0.8307257294654846,0.8317864537239075,0.8309909105300903,0.831344485282898
49,0.8314328789710999,0.8318748474121094,0.8311676979064941,0.8321400284767151,0.831256091594696,0.8319632411003113
50,0.8320516347885132,0.8319632411003113,0.8317864537239075,0.832228422164917,0.8317864537239075,0.8321400284767151
51,0.8324936032295227,0.832228422164917,0.8324052095413208,0.8325819969177246,0.8324936032295227,0.8327587842941284
52,0.833112359046936,0.8325819969177246,0.8332891464233398,0.8327587842941284,0.8330239653587341,0.8330239653587341
53,0.8337311148643494,0.8325819969177246,0.8335543274879456,0.8330239653587341,0.8334659337997437,0.8335543274879456
54,0.8339079022407532,0.8330239653587341,0.8337311148643494,0.8333775401115417,0.8338195085525513,0.8339079022407532
55,0.8341730833053589,0.8332007527351379,0.8339962959289551,0.8342614769935608,0.8339962959289551,0.8343498706817627
56,0.8345266580581665,0.8336427211761475,0.8342614769935608,0.8345266580581665,0.8344382643699646,0.8344382643699646
57,0.834968626499176,0.8339962959289551,0.8344382643699646,0.834968626499176,0.8347034454345703,0.8350570201873779
58,0.8354989886283875,0.8347918391227722,0.8347918391227722,0.8354989886283875,0.8354105949401855,0.8352338075637817
59,0.835940957069397,0.8351454138755798,0.8351454138755798,0.8357641696929932,0.8357641696929932,0.8358525633811951
60,0.8362061381340027,0.8354105949401855,0.8357641696929932,0.8361177444458008,0.8363829255104065,0.8361177444458008
61,0.8365597128868103,0.8355873823165894,0.8362945318222046,0.8370016813278198,0.8366481065750122,0.8363829255104065
62,0.8367365002632141,0.835940957069397,0.8363829255104065,0.8371784687042236,0.836824893951416,0.8365597128868103
63,0.8371784687042236,0.8365597128868103,0.8365597128868103,0.8374436497688293,0.8371784687042236,0.836824893951416
64,0.8372668623924255,0.836824893951416,0.8365597128868103,0.8380624055862427,0.8375320434570312,0.8370016813278198
65,0.8376204371452332,0.8373552560806274,0.8371784687042236,0.8382391929626465,0.8376204371452332,0.8371784687042236
66,0.8379740118980408,0.837797224521637,0.8374436497688293,0.8387695550918579,0.8376204371452332,0.8373552560806274
67,0.8383275866508484,0.8379740118980408,0.8376204371452332,0.8389463424682617,0.837797224521637,0.837797224521637
68,0.8387695550918579,0.8384159803390503,0.8378856182098389,0.8391231298446655,0.8383275866508484,0.8380624055862427
69,0.8388579487800598,0.8387695550918579,0.8381507992744446,0.8394767045974731,0.8383275866508484,0.8382391929626465
70,0.8390347361564636,0.8390347361564636,0.8384159803390503,0.8397418856620789,0.8387695550918579,0.8388579487800598
71,0.839565098285675,0.8392999172210693,0.8385927677154541,0.8401838541030884,0.8389463424682617,0.8390347361564636
72,0.839565098285675,0.839653491973877,0.8387695550918579,0.8402722477912903,0.8392115235328674,0.8392999172210693
73,0.839653491973877,0.8397418856620789,0.8390347361564636,0.8406258225440979,0.8393883109092712,0.839653491973877
74,0.8400070667266846,0.8400070667266846,0.8392115235328674,0.8408910036087036,0.8397418856620789,0.8401838541030884
75,0.8404490351676941,0.8400954604148865,0.839653491973877,0.8411561846733093,0.8400954604148865,0.8404490351676941
76,0.8406258225440979,0.8403606414794922,0.8399186730384827,0.841421365737915,0.8404490351676941,0.8408026099205017
77,0.8411561846733093,0.8406258225440979,0.8400954604148865,0.8419517278671265,0.8408026099205017,0.8409793972969055
78,0.8413329720497131,0.8408026099205017,0.8403606414794922,0.8421285152435303,0.8412445783615112,0.8413329720497131
79,0.8413329720497131,0.8411561846733093,0.840537428855896,0.8422169089317322,0.8415097594261169,0.8413329720497131
80,0.8415981531143188,0.8413329720497131,0.8407142162322998,0.8428356647491455,0.8416865468025208,0.8415097594261169
81,0.8416865468025208,0.8417749404907227,0.8412445783615112,0.8429240584373474,0.8416865468025208,0.8415981531143188
82,0.8417749404907227,0.8422169089317322,0.841421365737915,0.8434544205665588,0.8419517278671265,0.8417749404907227
83,0.842393696308136,0.8424820899963379,0.8415981531143188,0.8437196016311646,0.8422169089317322,0.8419517278671265
84,0.8425704836845398,0.8425704836845398,0.8417749404907227,0.8438079953193665,0.8423053026199341,0.842393696308136
85,0.8427472710609436,0.8426588773727417,0.8421285152435303,0.8439847826957703,0.842393696308136,0.8425704836845398
86,0.8428356647491455,0.8431892395019531,0.842393696308136,0.8440731763839722,0.8428356647491455,0.8428356647491455
87,0.8430124521255493,0.8433660268783569,0.8426588773727417,0.8444267511367798,0.8433660268783569,0.8431892395019531
88,0.8435428142547607,0.8434544205665588,0.8431008458137512,0.8445151448249817,0.8433660268783569,0.8434544205665588
89,0.8437196016311646,0.8435428142547607,0.843277633190155,0.8445151448249817,0.8435428142547607,0.8438079953193665
90,0.8438963890075684,0.8436312079429626,0.8436312079429626,0.8446919322013855,0.8438963890075684,0.8440731763839722
91,0.8440731763839722,0.8439847826957703,0.8439847826957703,0.8449571132659912,0.8440731763839722,0.844249963760376
92,0.844249963760376,0.844249963760376,0.844249963760376,0.8449571132659912,0.844249963760376,0.844249963760376
93,0.844249963760376,0.8443383574485779,0.844249963760376,0.845133900642395,0.844249963760376,0.8444267511367798
94,0.8446035385131836,0.8444267511367798,0.8444267511367798,0.8453106880187988,0.8444267511367798,0.8449571132659912
95,0.8446919322013855,0.8446035385131836,0.8445151448249817,0.8456642627716064,0.8446035385131836,0.845133900642395
96,0.8448687195777893,0.8448687195777893,0.8446919322013855,0.8458410501480103,0.8446919322013855,0.845133900642395
97,0.8453990817070007,0.8452222943305969,0.8448687195777893,0.8458410501480103,0.8446919322013855,0.8452222943305969
98,0.8455758690834045,0.8453990817070007,0.8452222943305969,0.8458410501480103,0.8449571132659912,0.8452222943305969
99,0.8456642627716064,0.8455758690834045,0.8454874753952026,0.8460178375244141,0.8452222943305969,0.8453106880187988
100,0.8457526564598083,0.8457526564598083,0.8454874753952026,0.8462830185890198,0.8453106880187988,0.8453990817070007
101,0.8458410501480103,0.8460178375244141,0.8457526564598083,0.8464598059654236,0.8456642627716064,0.8454874753952026
102,0.846106231212616,0.8461946249008179,0.8457526564598083,0.8464598059654236,0.8457526564598083,0.8458410501480103
103,0.846106231212616,0.8462830185890198,0.8460178375244141,0.8468133807182312,0.8458410501480103,0.8460178375244141
104,0.8463714122772217,0.8465481996536255,0.8461946249008179,0.846990168094635,0.8461946249008179,0.8461946249008179
105,0.8464598059654236,0.8466365933418274,0.8461946249008179,0.8471669554710388,0.8465481996536255,0.8463714122772217
106,0.8464598059654236,0.8467249870300293,0.8462830185890198,0.8474321365356445,0.8467249870300293,0.8463714122772217
107,0.8466365933418274,0.8470785617828369,0.8463714122772217,0.8476089239120483,0.8468133807182312,0.8467249870300293
108,0.8468133807182312,0.8470785617828369,0.8465481996536255,0.847874104976654,0.8468133807182312,0.8468133807182312
109,0.8468133807182312,0.8471669554710388,0.8467249870300293,0.847962498664856,0.8470785617828369,0.846990168094635
110,0.8469017744064331,0.8471669554710388,0.8469017744064331,0.847962498664856,0.8470785617828369,0.8471669554710388
111,0.8469017744064331,0.8473437428474426,0.8471669554710388,0.8482276797294617,0.8470785617828369,0.8472553491592407
112,0.8471669554710388,0.8474321365356445,0.8472553491592407,0.8484928607940674,0.8472553491592407,0.8473437428474426
113,0.8471669554710388,0.8475205302238464,0.8473437428474426,0.8486696481704712,0.8472553491592407,0.8474321365356445
114,0.8474321365356445,0.8475205302238464,0.8474321365356445,0.8487580418586731,0.8474321365356445,0.8475205302238464
115,0.8476089239120483,0.8475205302238464,0.8475205302238464,0.8489348292350769,0.8476089239120483,0.8476089239120483
116,0.8477857112884521,0.8475205302238464,0.8476089239120483,0.8489348292350769,0.8477857112884521,0.8476089239120483
117,0.847962498664856,0.8476089239120483,0.8477857112884521,0.8489348292350769,0.847874104976654,0.8476973176002502
118,0.8480508923530579,0.847874104976654,0.8481392860412598,0.8490232229232788,0.847962498664856,0.8477857112884521
119,0.8480508923530579,0.847874104976654,0.8481392860412598,0.8491116166114807,0.847962498664856,0.8481392860412598
120,0.8482276797294617,0.847874104976654,0.8482276797294617,0.8491116166114807,0.847962498664856,0.8482276797294617
121,0.8482276797294617,0.8480508923530579,0.8485812544822693,0.8491116166114807,0.8480508923530579,0.8483160734176636
122,0.8483160734176636,0.8480508923530579,0.8486696481704712,0.8492884039878845,0.8481392860412598,0.8485812544822693
123,0.8485812544822693,0.8481392860412598,0.8487580418586731,0.8493767976760864,0.8482276797294617,0.8487580418586731
124,0.8486696481704712,0.8483160734176636,0.8487580418586731,0.8495535850524902,0.8482276797294617,0.8487580418586731
125,0.8486696481704712,0.8483160734176636,0.8487580418586731,0.8495535850524902,0.8483160734176636,0.8489348292350769
126,0.8487580418586731,0.8484044671058655,0.8487580418586731,0.8495535850524902,0.8483160734176636,0.8491116166114807
127,0.8487580418586731,0.8484928607940674,0.848846435546875,0.8495535850524902,0.8484044671058655,0.8491116166114807
128,0.848846435546875,0.8487580418586731,0.8491116166114807,0.8495535850524902,0.8486696481704712,0.8492884039878845
129,0.848846435546875,0.848846435546875,0.8492000102996826,0.8495535850524902,0.8487580418586731,0.8495535850524902
130,0.8489348292350769,0.8490232229232788,0.8492884039878845,0.8496419787406921,0.8489348292350769,0.849730372428894
131,0.8489348292350769,0.8491116166114807,0.8493767976760864,0.849730372428894,0.8489348292350769,0.849730372428894
132,0.8491116166114807,0.8492884039878845,0.8493767976760864,0.8499071598052979,0.8490232229232788,0.849818766117096
133,0.8491116166114807,0.8492884039878845,0.8495535850524902,0.8499955534934998,0.8490232229232788,0.8499071598052979
134,0.8491116166114807,0.8493767976760864,0.8495535850524902,0.8499955534934998,0.8491116166114807,0.8499071598052979
135,0.8492000102996826,0.8496419787406921,0.849730372428894,0.8499955534934998,0.8491116166114807,0.8499071598052979
136,0.8492884039878845,0.849818766117096,0.8499071598052979,0.8501723408699036,0.8494651913642883,0.8500839471817017
137,0.8494651913642883,0.8499071598052979,0.8499955534934998,0.8503491282463074,0.8494651913642883,0.8502607345581055
138,0.8495535850524902,0.8499071598052979,0.8500839471817017,0.8505259156227112,0.8495535850524902,0.8502607345581055
139,0.8495535850524902,0.8499955534934998,0.8501723408699036,0.850702702999115,0.8496419787406921,0.8502607345581055
140,0.8495535850524902,0.8501723408699036,0.8503491282463074,0.8509678840637207,0.849818766117096,0.8502607345581055
141,0.8495535850524902,0.8501723408699036,0.8503491282463074,0.8512330651283264,0.8499071598052979,0.8505259156227112
142,0.8495535850524902,0.8501723408699036,0.8504375219345093,0.8513214588165283,0.8499071598052979,0.850702702999115
143,0.8496419787406921,0.8502607345581055,0.8504375219345093,0.8513214588165283,0.8501723408699036,0.8507910966873169
144,0.8496419787406921,0.8502607345581055,0.8504375219345093,0.8513214588165283,0.8501723408699036,0.8507910966873169
145,0.849818766117096,0.8502607345581055,0.8506143093109131,0.8513214588165283,0.8503491282463074,0.8507910966873169
146,0.8499955534934998,0.8502607345581055,0.850702702999115,0.851409912109375,0.8503491282463074,0.8510562777519226
147,0.8500839471817017,0.8503491282463074,0.850702702999115,0.8515866994857788,0.8505259156227112,0.8511446714401245
148,0.8500839471817017,0.8504375219345093,0.8507910966873169,0.8517634868621826,0.8506143093109131,0.8511446714401245
149,0.8502607345581055,0.8504375219345093,0.8509678840637207,0.8518518805503845,0.850702702999115,0.851409912109375
150,0.8502607345581055,0.8505259156227112,0.8510562777519226,0.8521170616149902,0.8508794903755188,0.8515866994857788
151,0.8503491282463074,0.8505259156227112,0.8510562777519226,0.8522054553031921,0.8509678840637207,0.8515866994857788
152,0.8508794903755188,0.8506143093109131,0.8511446714401245,0.8522054553031921,0.8509678840637207,0.8516750931739807
153,0.8509678840637207,0.8507910966873169,0.8512330651283264,0.852293848991394,0.8512330651283264,0.8516750931739807
154,0.8510562777519226,0.8508794903755188,0.8512330651283264,0.8525590300559998,0.8512330651283264,0.8517634868621826
155,0.8512330651283264,0.8510562777519226,0.8513214588165283,0.8525590300559998,0.8513214588165283,0.8517634868621826
156,0.8513214588165283,0.8512330651283264,0.8514983057975769,0.8525590300559998,0.8513214588165283,0.8520286679267883
157,0.8513214588165283,0.851409912109375,0.8516750931739807,0.8526474237442017,0.8513214588165283,0.8521170616149902
158,0.8513214588165283,0.8514983057975769,0.8516750931739807,0.8526474237442017,0.8515866994857788,0.8521170616149902
159,0.851409912109375,0.8514983057975769,0.8519402742385864,0.8527358174324036,0.8516750931739807,0.852382242679596
160,0.8515866994857788,0.8517634868621826,0.8519402742385864,0.8527358174324036,0.8517634868621826,0.8525590300559998
161,0.8517634868621826,0.8518518805503845,0.8520286679267883,0.8528242111206055,0.8519402742385864,0.8525590300559998
162,0.8517634868621826,0.8519402742385864,0.8521170616149902,0.8529126048088074,0.8520286679267883,0.8525590300559998
163,0.8518518805503845,0.8521170616149902,0.8522054553031921,0.8529126048088074,0.8521170616149902,0.8525590300559998
164,0.8521170616149902,0.8521170616149902,0.852382242679596,0.8529126048088074,0.852293848991394,0.8525590300559998
165,0.8521170616149902,0.852382242679596,0.8525590300559998,0.8529126048088074,0.8524706363677979,0.8525590300559998
166,0.8521170616149902,0.852382242679596,0.8526474237442017,0.8530893921852112,0.8524706363677979,0.8526474237442017
167,0.8522054553031921,0.8525590300559998,0.8528242111206055,0.8531777858734131,0.8524706363677979,0.8527358174324036
168,0.852382242679596,0.8527358174324036,0.8529126048088074,0.8531777858734131,0.8525590300559998,0.8529126048088074
169,0.8525590300559998,0.8529126048088074,0.8530009984970093,0.8531777858734131,0.8526474237442017,0.8530009984970093
170,0.8528242111206055,0.8529126048088074,0.8530009984970093,0.8531777858734131,0.8527358174324036,0.8530009984970093
171,0.8529126048088074,0.8530009984970093,0.8530893921852112,0.853266179561615,0.8530009984970093,0.8530893921852112
172,0.8530009984970093,0.8530893921852112,0.8531777858734131,0.8534429669380188,0.8531777858734131,0.853266179561615
173,0.853266179561615,0.853266179561615,0.853266179561615,0.8534429669380188,0.8531777858734131,0.8533545732498169
174,0.8533545732498169,0.8533545732498169,0.8534429669380188,0.8536197543144226,0.8533545732498169,0.8534429669380188
175,0.8533545732498169,0.8533545732498169,0.8534429669380188,0.8536197543144226,0.8535313606262207,0.8534429669380188
176,0.8535313606262207,0.8533545732498169,0.8534429669380188,0.8537081480026245,0.8535313606262207,0.8535313606262207
177,0.8536197543144226,0.8533545732498169,0.8534429669380188,0.8537965416908264,0.8536197543144226,0.8536197543144226
178,0.8537965416908264,0.8533545732498169,0.8535313606262207,0.8538849353790283,0.8537081480026245,0.8537081480026245
179,0.8537965416908264,0.8533545732498169,0.8535313606262207,0.8539733290672302,0.8537081480026245,0.8537081480026245
180,0.8540617227554321,0.8534429669380188,0.8535313606262207,0.8539733290672302,0.8537081480026245,0.8537081480026245
181,0.8540617227554321,0.8536197543144226,0.8537081480026245,0.8543269038200378,0.8537965416908264,0.8537965416908264
182,0.8540617227554321,0.8537081480026245,0.8538849353790283,0.8545036911964417,0.8537965416908264,0.8538849353790283
183,0.854150116443634,0.8537081480026245,0.8539733290672302,0.8545920848846436,0.8540617227554321,0.8539733290672302
184,0.854150116443634,0.8537081480026245,0.8540617227554321,0.8545920848846436,0.8542385101318359,0.8540617227554321
185,0.8543269038200378,0.8538849353790283,0.8543269038200378,0.8545920848846436,0.8543269038200378,0.8542385101318359
186,0.8543269038200378,0.854150116443634,0.8543269038200378,0.8545920848846436,0.8543269038200378,0.8542385101318359
187,0.8544152975082397,0.8542385101318359,0.8543269038200378,0.8545920848846436,0.8543269038200378,0.8543269038200378
188,0.8544152975082397,0.8543269038200378,0.8544152975082397,0.8545920848846436,0.8543269038200378,0.8543269038200378
189,0.8544152975082397,0.8544152975082397,0.8545036911964417,0.8545920848846436,0.8543269038200378,0.8544152975082397
190,0.8545036911964417,0.8544152975082397,0.8545036911964417,0.8545920848846436,0.8544152975082397,0.8545036911964417
191,0.8545036911964417,0.8545036911964417,0.8545920848846436,0.8546804785728455,0.8544152975082397,0.8546804785728455
192,0.8545036911964417,0.8545920848846436,0.8546804785728455,0.8549456596374512,0.8545036911964417,0.8547688722610474
193,0.8545920848846436,0.8545920848846436,0.8547688722610474,0.8549456596374512,0.8545920848846436,0.8548572659492493
194,0.8546804785728455,0.8546804785728455,0.8549456596374512,0.8549456596374512,0.8545920848846436,0.8548572659492493
195,0.8547688722610474,0.8549456596374512,0.8549456596374512,0.8549456596374512,0.8546804785728455,0.8548572659492493
196,0.8547688722610474,0.8549456596374512,0.855122447013855,0.8550340533256531,0.8548572659492493,0.8549456596374512
197,0.8549456596374512,0.8550340533256531,0.855122447013855,0.8550340533256531,0.8550340533256531,0.855122447013855
198,0.855122447013855,0.8550340533256531,0.8552108407020569,0.855122447013855,0.855122447013855,0.8552108407020569
199,0.855122447013855,0.8550340533256531,0.8552108407020569,0.855122447013855,0.855122447013855,0.8552108407020569
200,0.8552108407020569,0.8552108407020569,0.8552108407020569,0.8552108407020569,0.8552108407020569,0.8552108407020569


==> data/accuracy-at-k_trivia-dev.csv <==
k,r1-p,r2-p,r1-f,r2-f
1,0.5187280751386217,0.6425257440307797,0.5218965712345819,0.658594545660292
2,0.5981667986873374,0.7055561842254159,0.6074459658255064,0.7242276790766097
3,0.6385651239108294,0.7369016634604504,0.6475048093244313,0.7548941948625099
4,0.6666289464750481,0.7550073554373656,0.6734185809663913,0.772660405114858
5,0.6873373316736449,0.7688129455697635,0.6968428199615254,0.7835238203010071
6,0.6983139074346497,0.777526309833654,0.7106484100939233,0.7922371845648976
7,0.7086115197465203,0.7840896231752857,0.7217381464297838,0.798574176756818
8,0.7177775263098336,0.788842367319226,0.7320357587416544,0.8043453660744596
9,0.7250198031005998,0.7942740749123005,0.7397306778318434,0.8087586284938327
10,0.7316962770170873,0.7968767681339821,0.7433518162272265,0.8118139640149372
11,0.7383727509335748,0.8006110671042209,0.7486703632454453,0.814303496661763
12,0.7441439402512164,0.8038927237750367,0.7528573045151069,0.8181509562068575
13,0.7486703632454453,0.8062690958470069,0.7581758515333258,0.8214326128776734
14,0.7531967862396741,0.8087586284938327,0.7620233110784203,0.8240353060993549
15,0.7571574063596243,0.8104560371166686,0.7662102523480819,0.8264116781713251
16,0.7604390630304402,0.812719248613783,0.7701708724680322,0.8287880502432953
17,0.7634943985515447,0.8139640149371958,0.7737920108634152,0.8299196559918525
18,0.7680208215457734,0.815548262985176,0.7769605069593754,0.8320697069141111
19,0.7697182301686093,0.8170193504583003,0.779563200181057,0.8332013126626683
20,0.771415638791445,0.8182641167817133,0.7822790539775942,0.8352382030100713
21,0.7737920108634152,0.8196220436799819,0.7853343894986986,0.8362566481837728
22,0.7767341858096639,0.8213194523028177,0.7871449586963902,0.8375014145071857
23,0.7784315944324998,0.8223378974765192,0.7891818490437932,0.8382935385311757
24,0.7803553242050469,0.8234695032250764,0.7913318999660518,0.8396514654294444
25,0.7827316962770171,0.8240353060993549,0.793708272038022,0.8407830711780016
26,0.7837501414507185,0.8250537512730565,0.7956320018105691,0.8418015163517031
27,0.78556071064841,0.8259590358719022,0.7972162498585493,0.8424804798008374
28,0.7870317981215345,0.8265248387461809,0.7988004979065294,0.8431594432499717
29,0.7887292067443703,0.8274301233450266,0.8006110671042209,0.8436120855493946
30,0.7903134547923504,0.8290143713930067,0.8018558334276338,0.8441778884236731
31,0.7915582211157632,0.8295801742672853,0.8033269209007582,0.8448568518728076
32,0.7928029874391762,0.8302591377164196,0.8050243295235939,0.8451963335973747
33,0.7940477537625891,0.8312775828901211,0.8061559352721512,0.8457621364716533
34,0.7951793595111463,0.8319565463392554,0.8077401833201313,0.8461016181962204
35,0.796537286409415,0.8321828674889669,0.8093244313681114,0.8464410999207876
36,0.7974425710082608,0.8326355097883897,0.8104560371166686,0.8465542604956433
37,0.7988004979065294,0.8330881520878126,0.8119271245897929,0.8472332239447776
38,0.800158424804798,0.8336539549620912,0.8132850514880615,0.8479121873939119
39,0.8003847459545095,0.834106597261514,0.8144166572366187,0.8485911508430463
40,0.8012900305533552,0.8344460789860813,0.815095620685753,0.8489306325676135
41,0.8019689940024896,0.835351363584927,0.8160009052845989,0.8492701142921806
42,0.8028742786013353,0.8356908453094942,0.8166798687337332,0.8496095960167478
43,0.8036664026253253,0.8362566481837728,0.8178114744822904,0.8498359171664592
44,0.8044585266493154,0.8368224510580514,0.819169401380559,0.8501753988910263
45,0.8051374900984497,0.8372750933574743,0.8197352042548376,0.8501753988910263
46,0.8060427746972955,0.8376145750820414,0.8207536494285391,0.8505148806155935
47,0.8066085775715741,0.8384066991060315,0.8216589340273849,0.8509675229150164
48,0.8072875410207084,0.8390856625551658,0.8224510580513749,0.8513070046395835
49,0.8079665044698428,0.8393119837048773,0.8229037003507977,0.851533325789295
50,0.8090981102184,0.8398777865791558,0.8236958243747878,0.8518728075138622
51,0.8098902342423899,0.8403304288785787,0.8244879483987778,0.8523254498132851
52,0.8115876428652258,0.8406699106031459,0.8251669118479121,0.8524386103881407
53,0.8123797668892158,0.8413488740522802,0.826072196446758,0.8527780921127079
54,0.8131718909132059,0.8414620346271359,0.826864320470748,0.8533438949869865
55,0.8139640149371958,0.8416883557768473,0.8274301233450266,0.8540228584361208
56,0.8146429783863302,0.8420278375014145,0.8279959262193052,0.8541360190109766
57,0.8154351024103202,0.8421409980762702,0.8289012108181509,0.8542491795858322
58,0.8158877447097431,0.8421409980762702,0.8292406925427181,0.854362340160688
59,0.8161140658594546,0.8421409980762702,0.829693334842141,0.8547018218852552
60,0.8166798687337332,0.8424804798008374,0.8303722982912753,0.8547018218852552
61,0.8174719927577232,0.8425936403756931,0.8310512617404097,0.8550413036098223
62,0.8178114744822904,0.8427068009505488,0.8312775828901211,0.8552676247595338
63,0.8184904379314247,0.8427068009505488,0.831730225189544,0.8552676247595338
64,0.8190562408057033,0.8429331221002603,0.8321828674889669,0.8554939459092452
65,0.819961525404549,0.8431594432499717,0.8324091886386783,0.8554939459092452
66,0.8203010071291162,0.8434989249745388,0.8330881520878126,0.8554939459092452
67,0.8204141677039719,0.8434989249745388,0.8336539549620912,0.855607106484101
68,0.8210931311531062,0.8437252461242503,0.8338802761118026,0.855607106484101
69,0.8213194523028177,0.8439515672739617,0.8344460789860813,0.8558334276338124
70,0.8218852551770963,0.8442910489985289,0.835351363584927,0.8559465882086681
71,0.8223378974765192,0.8442910489985289,0.8356908453094942,0.8560597487835239
72,0.8231300215005092,0.8442910489985289,0.8360303270340613,0.8560597487835239
73,0.8236958243747878,0.8442910489985289,0.8367092904831956,0.8560597487835239
74,0.8240353060993549,0.8442910489985289,0.83738825393233,0.8562860699332353
75,0.8246011089736336,0.8442910489985289,0.83818037795632,0.856399230508091
76,0.824827430123345,0.8442910489985289,0.8385198596808872,0.8566255516578024
77,0.8255063935724793,0.8448568518728076,0.8390856625551658,0.8568518728075138
78,0.8258458752970466,0.845083173022519,0.8395383048545887,0.8570781939572253
79,0.826072196446758,0.8451963335973747,0.8403304288785787,0.8570781939572253
80,0.8261853570216137,0.8456489758967976,0.8406699106031459,0.8571913545320811
81,0.826864320470748,0.8457621364716533,0.841009392327713,0.8571913545320811
82,0.8273169627701709,0.8459884576213648,0.8411225529025688,0.8571913545320811
83,0.8274301233450266,0.8461016181962204,0.8411225529025688,0.8573045151069367
84,0.8275432839198823,0.8464410999207876,0.8414620346271359,0.8573045151069367
85,0.8278827656444495,0.8464410999207876,0.8419146769265587,0.8574176756817925
86,0.8279959262193052,0.8465542604956433,0.8421409980762702,0.8576439968315039
87,0.828109086794161,0.8466674210704991,0.8423673192259816,0.8576439968315039
88,0.8283354079438724,0.847120063369922,0.8425936403756931,0.8577571574063596
89,0.8287880502432953,0.8474595450944891,0.8429331221002603,0.8578703179812154
90,0.8292406925427181,0.8475727056693448,0.8430462826751159,0.857983478556071
91,0.8295801742672853,0.8475727056693448,0.8430462826751159,0.8580966391309268
92,0.8303722982912753,0.8475727056693448,0.8433857643996832,0.8580966391309268
93,0.8308249405906982,0.8475727056693448,0.8437252461242503,0.8582097997057825
94,0.8312775828901211,0.8475727056693448,0.8440647278488175,0.8583229602806383
95,0.8315039040398325,0.8477990268190563,0.8442910489985289,0.8583229602806383
96,0.8318433857643996,0.8479121873939119,0.845083173022519,0.8584361208554939
97,0.8321828674889669,0.8479121873939119,0.8457621364716533,0.8585492814303497
98,0.8324091886386783,0.8479121873939119,0.845875297046509,0.8586624420052054
99,0.8324091886386783,0.8479121873939119,0.8463279393459319,0.8588887631549168
100,0.8328618309381012,0.8479121873939119,0.8465542604956433,0.8590019237297726
101,0.8329749915129568,0.8480253479687677,0.8465542604956433,0.8591150843046282
102,0.8332013126626683,0.8482516691184792,0.8468937422202105,0.8591150843046282
103,0.8334276338123797,0.8483648296933348,0.8474595450944891,0.8591150843046282
104,0.8339934366866584,0.8483648296933348,0.8476858662442005,0.8591150843046282
105,0.8342197578363698,0.8484779902681906,0.8479121873939119,0.8591150843046282
106,0.8343329184112255,0.8489306325676135,0.8480253479687677,0.8591150843046282
107,0.8348987212855041,0.8490437931424691,0.8483648296933348,0.859228244879484
108,0.8351250424352156,0.8491569537173249,0.8485911508430463,0.859228244879484
109,0.8355776847346384,0.8492701142921806,0.8489306325676135,0.8593414054543397
110,0.8356908453094942,0.8492701142921806,0.8491569537173249,0.8594545660291955
111,0.8361434876089171,0.8492701142921806,0.849496435441892,0.8594545660291955
112,0.8362566481837728,0.8493832748670364,0.8497227565916035,0.8594545660291955
113,0.8367092904831956,0.8493832748670364,0.8500622383161707,0.8594545660291955
114,0.8368224510580514,0.8493832748670364,0.8504017200407378,0.8594545660291955
115,0.8368224510580514,0.849496435441892,0.8505148806155935,0.8595677266040511
116,0.8370487722077629,0.849496435441892,0.8508543623401607,0.8597940477537626
117,0.8370487722077629,0.8497227565916035,0.8511938440647279,0.8597940477537626
118,0.8372750933574743,0.8497227565916035,0.8513070046395835,0.8597940477537626
119,0.8377277356568972,0.8497227565916035,0.8518728075138622,0.8599072083286183
120,0.8379540568066086,0.8498359171664592,0.8519859680887178,0.8599072083286183
121,0.8379540568066086,0.8500622383161707,0.8519859680887178,0.8599072083286183
122,0.8380672173814643,0.8500622383161707,0.8519859680887178,0.8599072083286183
123,0.8384066991060315,0.8501753988910263,0.8522122892384293,0.8599072083286183
124,0.8388593414054544,0.8501753988910263,0.8523254498132851,0.8599072083286183
125,0.8390856625551658,0.8502885594658821,0.8524386103881407,0.8601335294783298
126,0.8396514654294444,0.8504017200407378,0.8525517709629965,0.8601335294783298
127,0.8396514654294444,0.8506280411904492,0.8525517709629965,0.8601335294783298
128,0.8398777865791558,0.8506280411904492,0.8525517709629965,0.8601335294783298
129,0.8403304288785787,0.8506280411904492,0.8526649315378522,0.8602466900531854
130,0.8407830711780016,0.8506280411904492,0.8527780921127079,0.8602466900531854
131,0.8408962317528573,0.8506280411904492,0.8527780921127079,0.8603598506280412
132,0.8411225529025688,0.8506280411904492,0.8530044132624194,0.8604730112028969
133,0.8413488740522802,0.8506280411904492,0.853117573837275,0.8604730112028969
134,0.8418015163517031,0.8506280411904492,0.8533438949869865,0.8604730112028969
135,0.8421409980762702,0.8506280411904492,0.8533438949869865,0.8605861717777527
136,0.8427068009505488,0.8506280411904492,0.8533438949869865,0.8605861717777527
137,0.8430462826751159,0.8506280411904492,0.8536833767115537,0.8605861717777527
138,0.8430462826751159,0.850741201765305,0.8536833767115537,0.8608124929274641
139,0.8432726038248274,0.850741201765305,0.8539096978612651,0.8608124929274641
140,0.8433857643996832,0.850741201765305,0.8540228584361208,0.8608124929274641
141,0.8436120855493946,0.850741201765305,0.8541360190109766,0.8608124929274641
142,0.843838406699106,0.850741201765305,0.8544755007355438,0.8608124929274641
143,0.8439515672739617,0.8508543623401607,0.8547018218852552,0.8608124929274641
144,0.8442910489985289,0.8510806834898721,0.8548149824601109,0.8608124929274641
145,0.8444042095733846,0.8510806834898721,0.8549281430349667,0.8609256535023198
146,0.8445173701482404,0.8510806834898721,0.8550413036098223,0.8609256535023198
147,0.8445173701482404,0.8510806834898721,0.8551544641846781,0.8609256535023198
148,0.8447436912979518,0.8510806834898721,0.8554939459092452,0.8609256535023198
149,0.8449700124476632,0.8513070046395835,0.8557202670589567,0.8609256535023198
150,0.8453094941722304,0.8514201652144393,0.8558334276338124,0.8609256535023198
151,0.8456489758967976,0.8514201652144393,0.8559465882086681,0.8609256535023198
152,0.8457621364716533,0.8514201652144393,0.8560597487835239,0.8609256535023198
153,0.845875297046509,0.8514201652144393,0.856399230508091,0.8609256535023198
154,0.8461016181962204,0.851533325789295,0.8565123910829467,0.8611519746520312
155,0.8465542604956433,0.851533325789295,0.8565123910829467,0.8611519746520312
156,0.8465542604956433,0.851533325789295,0.8567387122326582,0.8613782958017426
157,0.8465542604956433,0.8516464863641507,0.8570781939572253,0.8613782958017426
158,0.8466674210704991,0.8516464863641507,0.8574176756817925,0.8614914563765984
159,0.8467805816453547,0.8517596469390064,0.8575308362566482,0.8614914563765984
160,0.8470069027950662,0.8519859680887178,0.8578703179812154,0.8616046169514541
161,0.847120063369922,0.8519859680887178,0.8578703179812154,0.8616046169514541
162,0.8473463845196334,0.8519859680887178,0.8578703179812154,0.8616046169514541
163,0.8475727056693448,0.8522122892384293,0.857983478556071,0.8616046169514541
164,0.8476858662442005,0.8523254498132851,0.8583229602806383,0.8616046169514541
165,0.8477990268190563,0.8523254498132851,0.8584361208554939,0.8617177775263098
166,0.8481385085436234,0.8523254498132851,0.8585492814303497,0.8617177775263098
167,0.8482516691184792,0.8523254498132851,0.8586624420052054,0.8617177775263098
168,0.8485911508430463,0.8524386103881407,0.8587756025800611,0.8617177775263098
169,0.848704311417902,0.8525517709629965,0.8588887631549168,0.8617177775263098
170,0.8489306325676135,0.8525517709629965,0.859228244879484,0.8617177775263098
171,0.8489306325676135,0.8526649315378522,0.8593414054543397,0.8618309381011655
172,0.8489306325676135,0.8526649315378522,0.8595677266040511,0.8618309381011655
173,0.8491569537173249,0.8526649315378522,0.8595677266040511,0.8619440986760213
174,0.8493832748670364,0.8527780921127079,0.8596808871789069,0.8619440986760213
175,0.849496435441892,0.8528912526875636,0.8599072083286183,0.8619440986760213
176,0.8496095960167478,0.8528912526875636,0.860020368903474,0.8619440986760213
177,0.8496095960167478,0.8528912526875636,0.860020368903474,0.862057259250877
178,0.8496095960167478,0.8528912526875636,0.8602466900531854,0.862057259250877
179,0.8497227565916035,0.8528912526875636,0.8603598506280412,0.862057259250877
180,0.8498359171664592,0.8528912526875636,0.8604730112028969,0.862057259250877
181,0.8501753988910263,0.8528912526875636,0.8605861717777527,0.8621704198257327
182,0.8501753988910263,0.8528912526875636,0.8606993323526083,0.8621704198257327
183,0.8504017200407378,0.8530044132624194,0.8606993323526083,0.8621704198257327
184,0.8505148806155935,0.853117573837275,0.8610388140771755,0.8622835804005884
185,0.8506280411904492,0.853117573837275,0.8611519746520312,0.8622835804005884
186,0.8508543623401607,0.853117573837275,0.861265135226887,0.8622835804005884
187,0.8509675229150164,0.853117573837275,0.861265135226887,0.8622835804005884
188,0.8511938440647279,0.8532307344121308,0.8614914563765984,0.8622835804005884
189,0.8514201652144393,0.8532307344121308,0.8619440986760213,0.8622835804005884
190,0.8518728075138622,0.8533438949869865,0.8619440986760213,0.8622835804005884
191,0.8520991286635736,0.8533438949869865,0.862057259250877,0.8622835804005884
192,0.8523254498132851,0.8533438949869865,0.862057259250877,0.8622835804005884
193,0.8524386103881407,0.8534570555618423,0.8621704198257327,0.8622835804005884
194,0.8525517709629965,0.8534570555618423,0.8622835804005884,0.8622835804005884
195,0.8526649315378522,0.8534570555618423,0.8623967409754442,0.8622835804005884
196,0.8527780921127079,0.8534570555618423,0.8623967409754442,0.8622835804005884
197,0.853117573837275,0.8534570555618423,0.8625099015502998,0.8623967409754442
198,0.853117573837275,0.8534570555618423,0.8625099015502998,0.8623967409754442
199,0.8533438949869865,0.8534570555618423,0.8625099015502998,0.8625099015502998
200,0.8534570555618423,0.8534570555618423,0.8625099015502998,0.8625099015502998


==> data/accuracy-at-k_trivia-test.csv <==
k,r1-p,r2-p,r1-f,r2-f
1,0.5250596658711217,0.6481923450897198,0.5277114823654203,0.6677273932643861
2,0.6006364359586317,0.7084769733934412,0.6084150976752408,0.7278352338018209
3,0.6438610448156987,0.7415362856890303,0.6524352514805976,0.7594802439671174
4,0.6675506054980995,0.7606293644479802,0.6776275081764342,0.7774242022452046
5,0.6846106249447538,0.7721205692566074,0.6978697074162468,0.7889154070538319
6,0.6987536462476797,0.7791920799080704,0.712454698134889,0.7981967647838769
7,0.708123397860868,0.7847608945460974,0.7239459029435164,0.8032352161230443
8,0.7186422699549191,0.7905064969504111,0.7331388667904181,0.8088040307610713
9,0.7273048705029612,0.793865464509856,0.7419782551047468,0.8125165738530894
10,0.7339344117387077,0.7985503403164501,0.7494917351719261,0.8149916025811014
11,0.7394148324935914,0.8017325201096084,0.7556793069919562,0.8179969946079731
12,0.7446300715990454,0.8053566693184832,0.7606293644479802,0.820737204985415
13,0.7483426146910633,0.8089808185273579,0.7651374524882878,0.8233890214797136
14,0.7531158843808009,0.8114558472553699,0.7697339344117388,0.8255988685582958
15,0.7565632458233891,0.813930875983382,0.774153628568903,0.8282506850525944
16,0.7592150623176877,0.8156103597631044,0.7776893838946345,0.8305489260143198
17,0.7632811809422788,0.8172898435428269,0.7803412003889331,0.8320516220277557
18,0.7668169362680103,0.8187041456731194,0.7834349862989481,0.8335543180411915
19,0.7702642977105985,0.820118447803412,0.786793953858393,0.8343498629894811
20,0.7723857509060373,0.8217095376999911,0.788650225404402,0.8354989834703439
21,0.7752143551666225,0.822593476531424,0.7904181030672678,0.8363829223017767
22,0.7759215062317688,0.8233890214797136,0.7929815256784231,0.8375320427826395
23,0.7777777777777778,0.8249801113762928,0.796075311588438,0.838327587730929
24,0.77998762485636,0.8255104746751525,0.7983735525501635,0.8390347387960753
25,0.7820206841686556,0.8264828073897287,0.8001414302130293,0.8395651020949351
26,0.7838769557146645,0.8269247768054451,0.8019977017590383,0.8405374348095112
27,0.7857332272606735,0.8275435339874481,0.8041191549544772,0.841421373640944
28,0.787412711040396,0.8281622911694511,0.8053566693184832,0.8418633430566604
29,0.7890921948201185,0.829046230000884,0.806859365331919,0.8427472818880933
30,0.7901529214178379,0.8295765932997436,0.8080084858127817,0.8431892513038097
31,0.7919207990807036,0.8301069565986033,0.8095111818262176,0.8435428268363829
32,0.7937770706267127,0.8307257137806063,0.8102183328913639,0.8439847962520993
33,0.7959869177052948,0.8320516220277557,0.8115442411385132,0.8446035534341023
34,0.7972244320693008,0.8323168036771855,0.8122513922036595,0.8449571289666755
35,0.7983735525501635,0.8326703792097587,0.8129585432688058,0.8453990983823919
36,0.7996110669141695,0.8331123486254751,0.8143728453990984,0.8460178555643949
37,0.8004950057456024,0.8335543180411915,0.8156987536462477,0.8461946433306815
38,0.8015557323433219,0.8339078935737647,0.817024661893397,0.8465482188632547
39,0.802528065057898,0.8343498629894811,0.8180853884911164,0.8468134005126845
40,0.8039423671881906,0.8347918324051976,0.8194112967382657,0.8469017943958278
41,0.8050914876690533,0.8353221957040573,0.820118447803412,0.847255369928401
42,0.806240608149916,0.8362061345354902,0.8206488111022717,0.847874127110404
43,0.807478122513922,0.83647131618492,0.8211791744011314,0.8486696720586936
44,0.8078316980464951,0.8367364978343499,0.8220631132325643,0.8492000353575533
45,0.8086272429947847,0.8370016794837797,0.823212233713427,0.8498187925395563
46,0.8098647573587908,0.8376204366657827,0.8237425970122868,0.8501723680721294
47,0.8106603023070803,0.8380624060814992,0.8240961725448599,0.8506143374878459
48,0.8113674533722266,0.8388579510297888,0.8248917174931495,0.850967913020419
49,0.8121629983205162,0.8393883143286485,0.8253336869088659,0.8512330946698489
50,0.8127817555025192,0.8398302837443649,0.8257756563245824,0.8514982763192787
51,0.8129585432688058,0.8400070715106515,0.8266595951560152,0.8521170335012818
52,0.8131353310350924,0.8403606470432247,0.8270131706885884,0.8524706090338549
53,0.8141960576328118,0.8406258286926545,0.827189958454875,0.8525590029169982
54,0.8149032086979581,0.8411561919915141,0.8277203217537347,0.8527357906832848
55,0.8153451781136746,0.841686555290374,0.8286042605851675,0.8529125784495712
56,0.8161407230619641,0.841686555290374,0.8293114116503137,0.8531777600990011
57,0.8166710863608239,0.8419517369398037,0.829664987182887,0.8535313356315744
58,0.8174666313091135,0.8423053124723769,0.8297533810660302,0.8538849111641474
59,0.8177318129585432,0.8423937063555202,0.8307257137806063,0.8541500928135773
60,0.8180853884911164,0.8429240696543799,0.8311676831963228,0.8544152744630071
61,0.8186157517899761,0.843277645186953,0.8317864403783258,0.8545036683461504
62,0.8193229028551224,0.8434544329532396,0.8324051975603288,0.8545036683461504
63,0.8196764783876955,0.8435428268363829,0.8327587730929019,0.8547688499955803
64,0.8203836294528418,0.8439847962520993,0.8335543180411915,0.8548572438787236
65,0.820737204985415,0.8443383717846725,0.8342614691063378,0.8551224255281534
66,0.8210023866348448,0.8445151595509591,0.8347918324051976,0.8556527888270131
67,0.8214443560505613,0.8446035534341023,0.835233801820914,0.855917970476443
68,0.8217979315831344,0.8447803412003889,0.8354105895872006,0.8563599398921594
69,0.8225050826482807,0.8447803412003889,0.8360293467692036,0.8564483337753027
70,0.8227702642977106,0.8449571289666755,0.8362945284186334,0.8564483337753027
71,0.8235658092460002,0.8452223106161053,0.8371784672500663,0.8566251215415893
72,0.8240961725448599,0.8453107044992486,0.8377972244320693,0.8567135154247326
73,0.8248033236100062,0.8453990983823919,0.8378856183152126,0.8568903031910192
74,0.8250685052594361,0.8454874922655352,0.838327587730929,0.8568903031910192
75,0.8255104746751525,0.8457526739149651,0.8391231326792186,0.8569786970741625
76,0.8259524440908689,0.8457526739149651,0.8394767082117918,0.8572438787235923
77,0.8263944135065854,0.8458410677981084,0.8402722531600814,0.8573322726067356
78,0.8266595951560152,0.8461062494475382,0.8406258286926545,0.8575090603730222
79,0.8271015645717317,0.8465482188632547,0.8409794042252277,0.8575974542561655
80,0.8273667462211615,0.8465482188632547,0.8415981614072306,0.8575974542561655
81,0.8277203217537347,0.8468134005126845,0.841686555290374,0.8579510297887386
82,0.8282506850525944,0.8469017943958278,0.8418633430566604,0.8582162114381685
83,0.8288694422345974,0.8471669760452577,0.8424821002386634,0.8582162114381685
84,0.829399805533457,0.8475205515778308,0.8427472818880933,0.8585697869707416
85,0.8297533810660302,0.8476973393441174,0.8430124635375232,0.8586581808538849
86,0.8301069565986033,0.8481393087598338,0.8436312207195262,0.8588349686201715
87,0.8303721382480332,0.8482277026429771,0.8438080084858128,0.8590117563864581
88,0.8310792893131795,0.8483160965261204,0.8441615840183859,0.8591885441527446
89,0.8316096526120392,0.8484044904092637,0.8444267656678158,0.8594537258021745
90,0.8317864403783258,0.8487580659418368,0.8446035534341023,0.8594537258021745
91,0.8322284097940422,0.8487580659418368,0.8449571289666755,0.8595421196853178
92,0.8327587730929019,0.8489348537081234,0.8453107044992486,0.8597189074516044
93,0.8331123486254751,0.8490232475912667,0.8458410677981084,0.8597189074516044
94,0.8336427119243348,0.84911164147441,0.8461946433306815,0.8597189074516044
95,0.8341730752231945,0.8492884292406966,0.8464598249801114,0.8598956952178909
96,0.834615044638911,0.8492884292406966,0.8465482188632547,0.8598956952178909
97,0.8347034385220543,0.8494652170069831,0.8470785821621144,0.8599840891010342
98,0.8349686201714841,0.8496420047732697,0.8476089454609741,0.8601608768673208
99,0.8355873773534871,0.8496420047732697,0.8476973393441174,0.8601608768673208
100,0.8359409528860603,0.849730398656413,0.847874127110404,0.8601608768673208
101,0.8362061345354902,0.849730398656413,0.8482277026429771,0.8601608768673208
102,0.8365597100680633,0.8498187925395563,0.848492884292407,0.8603376646336074
103,0.8368248917174932,0.8499955803058429,0.8485812781755503,0.8603376646336074
104,0.8374436488994962,0.8502607619552727,0.8488464598249801,0.8603376646336074
105,0.8375320427826395,0.8502607619552727,0.84911164147441,0.8603376646336074
106,0.837708830548926,0.850349155838416,0.8493768231238398,0.8603376646336074
107,0.8379740121983559,0.850349155838416,0.8495536108901264,0.8604260585167507
108,0.8381507999646425,0.8505259436047026,0.8495536108901264,0.8604260585167507
109,0.8385927693803589,0.8505259436047026,0.8498187925395563,0.8606028462830372
110,0.8388579510297888,0.8505259436047026,0.8499955803058429,0.8606912401661805
111,0.8392999204455052,0.8505259436047026,0.8500839741889861,0.8606912401661805
112,0.8395651020949351,0.8507027313709892,0.8500839741889861,0.8607796340493238
113,0.8398302837443649,0.8507027313709892,0.8502607619552727,0.8607796340493238
114,0.8399186776275082,0.8507911252541324,0.8504375497215593,0.8607796340493238
115,0.8399186776275082,0.850967913020419,0.8507027313709892,0.8607796340493238
116,0.8399186776275082,0.850967913020419,0.850967913020419,0.8610448156987537
117,0.8402722531600814,0.850967913020419,0.8511447007867056,0.861133209581897
118,0.8404490409263679,0.8511447007867056,0.8512330946698489,0.8613099973481835
119,0.8411561919915141,0.8511447007867056,0.8514982763192787,0.8613983912313268
120,0.8413329797578007,0.8511447007867056,0.8516750640855653,0.8614867851144701
121,0.841686555290374,0.8513214885529922,0.8516750640855653,0.8616635728807567
122,0.8419517369398037,0.8513214885529922,0.8518518518518519,0.8616635728807567
123,0.8423053124723769,0.8514098824361355,0.8518518518518519,0.8616635728807567
124,0.8423937063555202,0.8514982763192787,0.8521170335012818,0.8616635728807567
125,0.84265888800495,0.8514982763192787,0.852205427384425,0.8617519667639
126,0.8430124635375232,0.8516750640855653,0.8524706090338549,0.8617519667639
127,0.8431892513038097,0.8517634579687086,0.8525590029169982,0.8618403606470433
128,0.843277645186953,0.8518518518518519,0.8528241845664281,0.8618403606470433
129,0.8433660390700963,0.8518518518518519,0.8531777600990011,0.8619287545301865
130,0.8437196146026695,0.8520286396181385,0.853442941748431,0.8619287545301865
131,0.8439847962520993,0.8520286396181385,0.8535313356315744,0.8619287545301865
132,0.8442499779015292,0.8521170335012818,0.8536197295147175,0.8621055422964731
133,0.8442499779015292,0.852205427384425,0.8537965172810041,0.8621055422964731
134,0.8446035534341023,0.8522938212675683,0.854061698930434,0.8621939361796164
135,0.8447803412003889,0.8522938212675683,0.8545036683461504,0.8621939361796164
136,0.8447803412003889,0.8525590029169982,0.8547688499955803,0.8622823300627597
137,0.8448687350835322,0.8527357906832848,0.8548572438787236,0.8622823300627597
138,0.8451339167329621,0.8527357906832848,0.8551224255281534,0.8622823300627597
139,0.8454874922655352,0.8528241845664281,0.8552108194112967,0.8622823300627597
140,0.8455758861486785,0.8529125784495712,0.8553876071775833,0.862370723945903
141,0.8461062494475382,0.8530009723327145,0.8557411827101564,0.8624591178290463
142,0.8461062494475382,0.8530893662158578,0.855917970476443,0.8625475117121895
143,0.8462830372138248,0.8531777600990011,0.855917970476443,0.8625475117121895
144,0.8464598249801114,0.8533545478652877,0.8560947582427296,0.8625475117121895
145,0.8464598249801114,0.8533545478652877,0.8561831521258729,0.8626359055953328
146,0.8466366127463979,0.853442941748431,0.8562715460090162,0.8626359055953328
147,0.8469017943958278,0.8535313356315744,0.8570670909573057,0.8626359055953328
148,0.8469901882789711,0.8535313356315744,0.8574206664898789,0.8626359055953328
149,0.8471669760452577,0.8535313356315744,0.8575974542561655,0.8626359055953328
150,0.8473437638115442,0.8536197295147175,0.857774242022452,0.8626359055953328
151,0.8476089454609741,0.8536197295147175,0.8578626359055953,0.8627242994784761
152,0.8479625209935473,0.8537081233978608,0.8581278175550252,0.8627242994784761
153,0.8480509148766905,0.8537081233978608,0.8581278175550252,0.8628126933616194
154,0.8481393087598338,0.8537081233978608,0.8583046053213118,0.8629010872447627
155,0.8482277026429771,0.8538849111641474,0.858392999204455,0.8629010872447627
156,0.8483160965261204,0.8538849111641474,0.8586581808538849,0.8629010872447627
157,0.848492884292407,0.854061698930434,0.8588349686201715,0.8629010872447627
158,0.848492884292407,0.854061698930434,0.8591001502696013,0.8630778750110493
159,0.8488464598249801,0.854061698930434,0.8591885441527446,0.8630778750110493
160,0.8489348537081234,0.8541500928135773,0.8592769380358879,0.8631662688941926
161,0.8489348537081234,0.8542384866967205,0.8593653319190312,0.8631662688941926
162,0.84911164147441,0.8543268805798638,0.8595421196853178,0.8631662688941926
163,0.84911164147441,0.8544152744630071,0.8595421196853178,0.8631662688941926
164,0.8492000353575533,0.8545036683461504,0.8596305135684611,0.8631662688941926
165,0.8492884292406966,0.8545036683461504,0.8598956952178909,0.8631662688941926
166,0.8493768231238398,0.8545036683461504,0.8601608768673208,0.8634314505436224
167,0.8496420047732697,0.8545036683461504,0.8602492707504641,0.8634314505436224
168,0.8496420047732697,0.8545036683461504,0.8603376646336074,0.8634314505436224
169,0.8498187925395563,0.854680456112437,0.8603376646336074,0.8635198444267657
170,0.8500839741889861,0.854680456112437,0.8606028462830372,0.8635198444267657
171,0.8501723680721294,0.8547688499955803,0.8607796340493238,0.8635198444267657
172,0.8502607619552727,0.8548572438787236,0.8608680279324671,0.863608238309909
173,0.850349155838416,0.8548572438787236,0.8609564218156104,0.863608238309909
174,0.8507027313709892,0.8548572438787236,0.8613099973481835,0.863608238309909
175,0.8508795191372757,0.8548572438787236,0.8613983912313268,0.863608238309909
176,0.8511447007867056,0.8548572438787236,0.8616635728807567,0.8636966321930523
177,0.8514098824361355,0.8549456377618668,0.8617519667639,0.8636966321930523
178,0.851586670202422,0.8549456377618668,0.8619287545301865,0.8637850260761956
179,0.8516750640855653,0.8549456377618668,0.8620171484133298,0.8638734199593389
180,0.8517634579687086,0.8549456377618668,0.8620171484133298,0.8638734199593389
181,0.8521170335012818,0.8549456377618668,0.8622823300627597,0.8638734199593389
182,0.852205427384425,0.8549456377618668,0.8624591178290463,0.8638734199593389
183,0.8525590029169982,0.8549456377618668,0.8624591178290463,0.8638734199593389
184,0.8526473968001415,0.8549456377618668,0.8624591178290463,0.8638734199593389
185,0.8527357906832848,0.8550340316450101,0.8625475117121895,0.8638734199593389
186,0.8528241845664281,0.8550340316450101,0.8626359055953328,0.8638734199593389
187,0.8529125784495712,0.8550340316450101,0.8628126933616194,0.8638734199593389
188,0.8532661539821444,0.8551224255281534,0.862989481127906,0.8638734199593389
189,0.853442941748431,0.8551224255281534,0.8631662688941926,0.8638734199593389
190,0.8535313356315744,0.8552108194112967,0.8634314505436224,0.8638734199593389
191,0.8536197295147175,0.8552108194112967,0.8635198444267657,0.8638734199593389
192,0.854061698930434,0.8552108194112967,0.8635198444267657,0.8638734199593389
193,0.8542384866967205,0.8552108194112967,0.8635198444267657,0.8638734199593389
194,0.8545036683461504,0.8552108194112967,0.863608238309909,0.8638734199593389
195,0.854680456112437,0.8552108194112967,0.863608238309909,0.8638734199593389
196,0.8548572438787236,0.8552108194112967,0.8636966321930523,0.863961813842482
197,0.8550340316450101,0.8552108194112967,0.8637850260761956,0.863961813842482
198,0.8551224255281534,0.8552108194112967,0.8638734199593389,0.8640502077256254
199,0.85529921329444,0.85529921329444,0.8640502077256254,0.8640502077256254
200,0.85529921329444,0.85529921329444,0.8640502077256254,0.8640502077256254


==> data/extractive-reader-analysis.csv <==
batch,test,train
8,0.4492666667,0.4462666667
16,0.4645666667,0.4631666667
32,0.4706,0.4706
64,0.4737666667,0.4762
128,0.4715666667,0.4704


==> data/extractive-reader-batch-sizes.csv <==
test_input_size,8,16,32,64,128
8,0.4401333333,0.4488666667,0.4492666667,0.4520666667,0.4497666667
16,0.4489333333,0.461,0.4645666667,0.4654666667,0.4632333333
32,0.4462666667,0.4631666667,0.4706,0.4762,0.4716666667
64,0.4432,0.4619666667,0.4737666667,0.4825666667,0.4800666667
128,0.4356333333,0.4578,0.4715666667,0.4809666667,0.4783


==> data/index-size-analysis-NQ.csv <==
p_class,p_added,p_total,r2d1_ext,r2d1_gen,r2d2,r2d2+,r2d2++
0,40670,40670,31.33,31.66,32.66,33.63,33.57
1000,40236,41236,31.41,31.8,32.8,33.85,33.74
2705,39643,42348,31.77,32.11,33.27,34.32,34.27
7319,38314,45633,32.35,32.74,33.99,34.99,34.9
19804,35825,55629,33.38,33.41,34.96,35.84,35.73
53581,31101,84682,35.35,35.24,36.76,38.03,37.95
144966,23502,168468,38.73,38.92,40.66,42.02,41.91
392212,13144,405356,43.88,43.35,45.12,46.84,46.79
1061146,4284,1065430,48.01,47.4,49.11,50.75,50.78
1700000,2133,1702133,48.81,48.39,50.55,52.11,51.99
2870971,1039,2872010,50.39,49.64,51.27,53.3,53.16
7767521,159,7767680,50.8,50.89,52.66,54.79,54.85
15000000,12,15000012,50.83,51.33,52.94,54.93,55.01
21015320,0,21015320,50.86,51.5,53.43,54.96,55.01



==> data/index-size-analysis-Trivia.csv <==
p_class,p_added,p_total,r2d1_ext,r2d1_gen,r2d2,r2d2+,r2d2++
0,50502,50502,44.59,48.33,46.79,47.74,48.93
1000,50292,51292,44.9,48.51,47.11,48.02,49.15
2705,49908,52613,45.11,48.78,47.51,48.25,49.37
7319,48895,56214,45.98,49.4,48.35,49.08,50.08
19804,46481,66285,47.26,50.44,49.47,50.47,51.53
53581,42022,95603,49.51,52.55,51.55,52.51,53.63
144966,34658,179624,53.5,56.94,55.7,56.74,57.92
392212,23443,415655,57.79,61.62,60.13,61.21,62.37
1061146,11093,1072239,61.74,65.8,64.45,65.33,66.46
1700000,6676,1706676,63.51,67.18,66.02,66.86,67.96
2870971,3274,2874245,64.57,68.3,67.27,67.87,69.07
7767521,570,7768091,65.38,69.09,67.99,68.65,69.97
15000000,74,15000074,65.42,69.19,67.96,68.6,69.99
21015320,0,21015320,65.46,69.14,68.01,68.66,69.94

